Continuum-Mediated Self-Interacting Dark Matter

Dark matter may self-interact through a continuum of low-mass states. This happens if dark matter couples to a strongly-coupled nearly-conformal hidden sector. This type of theory is holographically described by brane-localized dark matter interacting with bulk fields in a slice of 5D anti-de Sitter space. The long-range potential in this scenario depends on a non-integer power of the spatial separation, in contrast to the Yukawa potential generated by the exchange of a single 4D mediator. The resulting self-interaction cross section scales like a non-integer power of velocity. We identify the Born, classical and resonant regimes and investigate them using state-of-the-art numerical methods. We demonstrate the viability of our continuum-mediated framework to address the astrophysical small-scale structure anomalies. Investigating the continuum-mediated Sommerfeld enhancement, we demonstrate that a pattern of resonances can occur depending on the non-integer power. We conclude that continuum mediators introduce novel power-law scalings which open new possibilities for dark matter self-interaction phenomenology.

==> FSIDM-bib.txt <==
@article{Batell:2009di,
	Archiveprefix = {arXiv},
	Author = {Batell, Brian and Pospelov, Maxim and Ritz, Adam},
	Doi = {10.1103/PhysRevD.80.095024},
	Eprint = {0906.5614},
	Journal = {Phys. Rev.},
	Pages = {095024},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0906.5614;%%},
	Title = {{Exploring Portals to a Hidden Sector Through Fixed Targets}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.80.095024}}

@article{deNiverville:2011it,
	Archiveprefix = {arXiv},
	Author = {deNiverville, Patrick and Pospelov, Maxim and Ritz, Adam},
	Doi = {10.1103/PhysRevD.84.075020},
	Eprint = {1107.4580},
	Journal = {Phys. Rev.},
	Pages = {075020},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1107.4580;%%},
	Title = {{Observing a light dark matter beam with neutrino experiments}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.84.075020}}

@article{deNiverville:2012ij,
	Archiveprefix = {arXiv},
	Author = {deNiverville, Patrick and McKeen, David and Ritz, Adam},
	Doi = {10.1103/PhysRevD.86.035022},
	Eprint = {1205.3499},
	Journal = {Phys. Rev.},
	Pages = {035022},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1205.3499;%%},
	Title = {{Signatures of sub-GeV dark matter beams at neutrino experiments}},
	Volume = {D86},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.86.035022}}

@article{Dharmapalan:2012xp,
	Archiveprefix = {arXiv},
	Author = {Dharmapalan, R. and others},
	Collaboration = {MiniBooNE},
	Eprint = {1211.2258},
	Primaryclass = {hep-ex},
	Reportnumber = {FERMILAB-PROPOSAL-1032},
	Slaccitation = {%%CITATION = ARXIV:1211.2258;%%},
	Title = {{Low Mass WIMP Searches with a Neutrino Experiment: A Proposal for Further MiniBooNE Running}},
	Year = {2012}}

@article{Soper:2014ska,
	Archiveprefix = {arXiv},
	Author = {Soper, Davison E. and Spannowsky, Michael and Wallace, Chris J. and Tait, Tim M. P.},
	Doi = {10.1103/PhysRevD.90.115005},
	Eprint = {1407.2623},
	Journal = {Phys. Rev.},
	Number = {11},
	Pages = {115005},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-HEP-TR-2014-04, IPPP-14-61, DCPT-14-122},
	Slaccitation = {%%CITATION = ARXIV:1407.2623;%%},
	Title = {{Scattering of Dark Particles with Light Mediators}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.115005}}

@article{Dobrescu:2014ita,
	Archiveprefix = {arXiv},
	Author = {Dobrescu, Bogdan A. and Frugiuele, Claudia},
	Doi = {10.1007/JHEP02(2015)019},
	Eprint = {1410.1566},
	Journal = {JHEP},
	Pages = {019},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-14-386-T},
	Slaccitation = {%%CITATION = ARXIV:1410.1566;%%},
	Title = {{GeV-Scale Dark Matter: Production at the Main Injector}},
	Volume = {02},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP02(2015)019}}

@article{Frugiuele:2017zvx,
	Archiveprefix = {arXiv},
	Author = {Frugiuele, Claudia},
	Eprint = {1701.05464},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1701.05464;%%},
	Title = {{Probing sub-GeV dark sectors via high energy proton beams at LBNF/DUNE and MiniBooNE}},
	Year = {2017}}

@article{Batell:2014yra,
	Archiveprefix = {arXiv},
	Author = {Batell, Brian and deNiverville, Patrick and McKeen, David and Pospelov, Maxim and Ritz, Adam},
	Doi = {10.1103/PhysRevD.90.115014},
	Eprint = {1405.7049},
	Journal = {Phys. Rev.},
	Number = {11},
	Pages = {115014},
	Primaryclass = {hep-ph},
	Reportnumber = {EFI-14-13},
	Slaccitation = {%%CITATION = ARXIV:1405.7049;%%},
	Title = {{Leptophobic Dark Matter at Neutrino Factories}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.115014}}

@article{Adamson:2015dkw,
	Archiveprefix = {arXiv},
	Author = {Adamson, P. and others},
	Doi = {10.1016/j.nima.2015.08.063},
	Eprint = {1507.06690},
	Journal = {Nucl. Instrum. Meth.},
	Pages = {279-306},
	Primaryclass = {physics.acc-ph},
	Reportnumber = {FERMILAB-PUB-15-253-AD-FESS-ND},
	Slaccitation = {%%CITATION = ARXIV:1507.06690;%%},
	Title = {{The NuMI Neutrino Beam}},
	Volume = {A806},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.nima.2015.08.063}}

@article{Artamonov:2009sz,
	Archiveprefix = {arXiv},
	Author = {Artamonov, A. V. and others},
	Collaboration = {BNL-E949},
	Doi = {10.1103/PhysRevD.79.092004},
	Eprint = {0903.0030},
	Journal = {Phys. Rev.},
	Pages = {092004},
	Primaryclass = {hep-ex},
	Reportnumber = {BNL-81786-2008-JA, FERMILAB-PUB-09-007-CD-T, KEK-2008-44, TRIUMF-TRI-PP-08-26, UHEP-EX-08-004},
	Slaccitation = {%%CITATION = ARXIV:0903.0030;%%},
	Title = {{Study of the decay $K^+\to\pi^+\nu \bar\nu$ in the momentum region $140 < P_\pi < 199$ MeV/c}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.79.092004}}

@article{Fernandez:2014eja,
	Archiveprefix = {arXiv},
	Author = {Fernandez, Nicolas and Kumar, Jason and Seong, Ilsoo and Stengel, Patrick},
	Doi = {10.1103/PhysRevD.90.015029},
	Eprint = {1404.6599},
	Journal = {Phys. Rev.},
	Number = {1},
	Pages = {015029},
	Primaryclass = {hep-ph},
	Reportnumber = {UH-511-1233-2014},
	Slaccitation = {%%CITATION = ARXIV:1404.6599;%%},
	Title = {{Complementary Constraints on Light Dark Matter from Heavy Quarkonium Decays}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.015029}}

@article{Fernandez:2015klv,
	Archiveprefix = {arXiv},
	Author = {Fernandez, Nicolas and Seong, Ilsoo and Stengel, Patrick},
	Doi = {10.1103/PhysRevD.93.054023},
	Eprint = {1511.03728},
	Journal = {Phys. Rev.},
	Number = {5},
	Pages = {054023},
	Primaryclass = {hep-ph},
	Reportnumber = {UH-511-1252-2015, SCIPP-15-14},
	Slaccitation = {%%CITATION = ARXIV:1511.03728;%%},
	Title = {{Constraints on Light Dark Matter from Single-Photon Decays of Heavy Quarkonium}},
	Volume = {D93},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.93.054023}}

@article{Tajima:2006nc,
	Archiveprefix = {arXiv},
	Author = {Tajima, O. and others},
	Collaboration = {Belle},
	Doi = {10.1103/PhysRevLett.98.132001},
	Eprint = {hep-ex/0611041},
	Journal = {Phys. Rev. Lett.},
	Pages = {132001},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = HEP-EX/0611041;%%},
	Title = {{Search for invisible decay of the Upsilon(1S)}},
	Volume = {98},
	Year = {2007},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.98.132001}}

@article{Aubert:2009ae,
	Archiveprefix = {arXiv},
	Author = {Aubert, Bernard and others},
	Collaboration = {BaBar},
	Doi = {10.1103/PhysRevLett.103.251801},
	Eprint = {0908.2840},
	Journal = {Phys. Rev. Lett.},
	Pages = {251801},
	Primaryclass = {hep-ex},
	Reportnumber = {SLAC-PUB-13757, BABAR-CONF-09-022},
	Slaccitation = {%%CITATION = ARXIV:0908.2840;%%},
	Title = {{A Search for Invisible Decays of the Upsilon(1S)}},
	Volume = {103},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.103.251801}}

@article{Ablikim:2007ek,
	Archiveprefix = {arXiv},
	Author = {Ablikim, M. and others},
	Collaboration = {BES},
	Doi = {10.1103/PhysRevLett.100.192001},
	Eprint = {0710.0039},
	Journal = {Phys. Rev. Lett.},
	Pages = {192001},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:0710.0039;%%},
	Title = {{Search for the invisible decay of J / psi in psi(2S) --- pi+ pi- J / psi}},
	Volume = {100},
	Year = {2008},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.100.192001}}

@article{Khachatryan:2014rra,
	Archiveprefix = {arXiv},
	Author = {Khachatryan, Vardan and others},
	Collaboration = {CMS},
	Doi = {10.1140/epjc/s10052-015-3451-4},
	Eprint = {1408.3583},
	Journal = {Eur. Phys. J.},
	Number = {5},
	Pages = {235},
	Primaryclass = {hep-ex},
	Reportnumber = {CMS-EXO-12-048, CERN-PH-EP-2014-164},
	Slaccitation = {%%CITATION = ARXIV:1408.3583;%%},
	Title = {{Search for dark matter, extra dimensions, and unparticles in monojet events in proton--proton collisions at $\sqrt{s} = 8$ TeV}},
	Volume = {C75},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1140/epjc/s10052-015-3451-4}}

@article{Jaeckel:2010ni,
	Archiveprefix = {arXiv},
	Author = {Jaeckel, Joerg and Ringwald, Andreas},
	Doi = {10.1146/annurev.nucl.012809.104433},
	Eprint = {1002.0329},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {405-437},
	Primaryclass = {hep-ph},
	Reportnumber = {CPT-10-18, DESY-10-016, IPPP-10-09},
	Slaccitation = {%%CITATION = ARXIV:1002.0329;%%},
	Title = {{The Low-Energy Frontier of Particle Physics}},
	Volume = {60},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.nucl.012809.104433}}

@article{Alekhin:2015byh,
	Archiveprefix = {arXiv},
	Author = {Alekhin, Sergey and others},
	Doi = {10.1088/0034-4885/79/12/124201},
	Eprint = {1504.04855},
	Journal = {Rept. Prog. Phys.},
	Number = {12},
	Pages = {124201},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-SPSC-2015-017, SPSC-P-350-ADD-1},
	Slaccitation = {%%CITATION = ARXIV:1504.04855;%%},
	Title = {{A facility to Search for Hidden Particles at the CERN SPS: the SHiP physics case}},
	Volume = {79},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1088/0034-4885/79/12/124201}}

@article{Siegert:2016ijv,
	Archiveprefix = {arXiv},
	Author = {Siegert, Thomas and Diehl, Roland and Vincent, Aaron C. and Guglielmetti, Fabrizia and Krause, Martin G. H. and Boehm, Celine},
	Doi = {10.1051/0004-6361/201629136},
	Eprint = {1608.00393},
	Journal = {Astron. Astrophys.},
	Pages = {A25},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {IPPP-16-75},
	Slaccitation = {%%CITATION = ARXIV:1608.00393;%%},
	Title = {{Search for 511 keV Emission in Satellite Galaxies of the Milky Way with INTEGRAL/SPI}},
	Volume = {595},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201629136}}

@article{2011A&A...535A..26H,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...535A..26H},
	Archiveprefix = {arXiv},
	Author = {{H{\"u}tsi}, G. and {Chluba}, J. and {Hektor}, A. and {Raidal}, M.},
	Doi = {10.1051/0004-6361/201116914},
	Eid = {A26},
	Eprint = {1103.2766},
	Journal = {Astron. \& Astroph.},
	Keywords = {cosmic background radiation, cosmological parameters, dark matter, cosmology: theory, elementary particles, diffuse radiation},
	Month = nov,
	Pages = {A26},
	Title = {{WMAP7 and future CMB constraints on annihilating dark matter: implications for GeV-scale WIMPs}},
	Volume = 535,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201116914}}

@article{2011PhRvD..84b7302G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011PhRvD..84b7302G},
	Archiveprefix = {arXiv},
	Author = {{Galli}, S. and {Iocco}, F. and {Bertone}, G. and {Melchiorri}, A.},
	Doi = {10.1103/PhysRevD.84.027302},
	Eid = {027302},
	Eprint = {1106.1528},
	Journal = {\prd},
	Keywords = {Big Bang nucleosynthesis, Particle-theory and field-theory models of the early Universe, Origin formation and abundances of the elements},
	Month = jul,
	Number = 2,
	Pages = {027302},
	Primaryclass = {astro-ph.CO},
	Title = {{Updated CMB constraints on dark matter annihilation cross sections}},
	Volume = 84,
	Year = 2011,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.84.027302}}

@article{2012PhRvD..85d3522F,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012PhRvD..85d3522F},
	Archiveprefix = {arXiv},
	Author = {{Finkbeiner}, D.~P. and {Galli}, S. and {Lin}, T. and {Slatyer}, T.~R.},
	Doi = {10.1103/PhysRevD.85.043522},
	Eid = {043522},
	Eprint = {1109.6322},
	Journal = {\prd},
	Keywords = {Dark matter, Observational cosmology},
	Month = feb,
	Number = 4,
	Pages = {043522},
	Primaryclass = {astro-ph.CO},
	Title = {{Searching for dark matter in the CMB: A compact parametrization of energy injection from new physics}},
	Volume = 85,
	Year = 2012,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.85.043522}}

@article{Lin:2011gj,
	Archiveprefix = {arXiv},
	Author = {Lin, Tongyan and Yu, Hai-Bo and Zurek, Kathryn M.},
	Doi = {10.1103/PhysRevD.85.063503},
	Eprint = {1111.0293},
	Journal = {Phys. Rev.},
	Pages = {063503},
	Primaryclass = {hep-ph},
	Reportnumber = {MCTP-11-36},
	Slaccitation = {%%CITATION = ARXIV:1111.0293;%%},
	Title = {{On Symmetric and Asymmetric Light Dark Matter}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.85.063503}}

@article{Boehm:2013jpa,
	Archiveprefix = {arXiv},
	Author = {Boehm, C{\'e}line and Dolan, Matthew J. and McCabe, Christopher},
	Doi = {10.1088/1475-7516/2013/08/041},
	Eprint = {1303.6270},
	Journal = {JCAP},
	Pages = {041},
	Primaryclass = {hep-ph},
	Reportnumber = {IPPP-13-18, DCPT-13-36},
	Slaccitation = {%%CITATION = ARXIV:1303.6270;%%},
	Title = {{A Lower Bound on the Mass of Cold Thermal Dark Matter from Planck}},
	Volume = {1308},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2013/08/041}}

@article{Nollett:2013pwa,
	Archiveprefix = {arXiv},
	Author = {Nollett, Kenneth M. and Steigman, Gary},
	Doi = {10.1103/PhysRevD.89.083508},
	Eprint = {1312.5725},
	Journal = {Phys. Rev.},
	Number = {8},
	Pages = {083508},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1312.5725;%%},
	Title = {{BBN And The CMB Constrain Light, Electromagnetically Coupled WIMPs}},
	Volume = {D89},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.89.083508}}

@article{Nollett:2014lwa,
	Archiveprefix = {arXiv},
	Author = {Nollett, Kenneth M. and Steigman, Gary},
	Doi = {10.1103/PhysRevD.91.083505},
	Eprint = {1411.6005},
	Journal = {Phys. Rev.},
	Number = {8},
	Pages = {083505},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1411.6005;%%},
	Title = {{BBN And The CMB Constrain Neutrino Coupled Light WIMPs}},
	Volume = {D91},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.91.083505}}

@article{Bond:1983hb,
	Author = {Bond, J. R. and Szalay, A. S.},
	Doi = {10.1086/161460},
	Journal = {Astrophys. J.},
	Pages = {443-468},
	Slaccitation = {%%CITATION = ASJOA,274,443;%%},
	Title = {{The Collisionless Damping of Density Fluctuations in an Expanding Universe}},
	Volume = {274},
	Year = {1983},
	Bdsk-Url-1 = {https://doi.org/10.1086/161460}}

@article{Menci:2016eui,
	Archiveprefix = {arXiv},
	Author = {Menci, N. and Grazian, A. and Castellano, M. and Sanchez, N. G.},
	Doi = {10.3847/2041-8205/825/1/L1},
	Eprint = {1606.02530},
	Journal = {Astrophys. J.},
	Number = {1},
	Pages = {L1},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1606.02530;%%},
	Title = {{A Stringent Limit on the Warm Dark Matter Particle Masses from the Abundance of z=6 Galaxies in the Hubble Frontier Fields}},
	Volume = {825},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.3847/2041-8205/825/1/L1}}

@article{Boyarsky:2014jta,
	Archiveprefix = {arXiv},
	Author = {Boyarsky, Alexey and Ruchayskiy, Oleg and Iakubovskyi, Dmytro and Franse, Jeroen},
	Doi = {10.1103/PhysRevLett.113.251301},
	Eprint = {1402.4119},
	Journal = {Phys. Rev. Lett.},
	Pages = {251301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1402.4119;%%},
	Title = {{Unidentified Line in X-Ray Spectra of the Andromeda Galaxy and Perseus Galaxy Cluster}},
	Volume = {113},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.113.251301}}

@article{Kouvaris:2016afs,
	Archiveprefix = {arXiv},
	Author = {Kouvaris, Chris and Pradler, Josef},
	Doi = {10.1103/PhysRevLett.118.031803},
	Eprint = {1607.01789},
	Journal = {Phys. Rev. Lett.},
	Number = {3},
	Pages = {031803},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1607.01789;%%},
	Title = {{Probing sub-GeV Dark Matter with conventional detectors}},
	Volume = {118},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.118.031803}}

@article{Guo:2013dt,
	Archiveprefix = {arXiv},
	Author = {Guo, Wei and McKinsey, Daniel N.},
	Doi = {10.1103/PhysRevD.87.115001},
	Eprint = {1302.0534},
	Journal = {Phys. Rev.},
	Number = {11},
	Pages = {115001},
	Primaryclass = {astro-ph.IM},
	Slaccitation = {%%CITATION = ARXIV:1302.0534;%%},
	Title = {{Concept for a dark matter detector using liquid helium-4}},
	Volume = {D87},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.87.115001}}

@article{Schutz:2016tid,
	Archiveprefix = {arXiv},
	Author = {Schutz, Katelin and Zurek, Kathryn M.},
	Doi = {10.1103/PhysRevLett.117.121302},
	Eprint = {1604.08206},
	Journal = {Phys. Rev. Lett.},
	Number = {12},
	Pages = {121302},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1604.08206;%%},
	Title = {{Detectability of Light Dark Matter with Superfluid Helium}},
	Volume = {117},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.117.121302}}

@article{Hochberg:2015pha,
	Archiveprefix = {arXiv},
	Author = {Hochberg, Yonit and Zhao, Yue and Zurek, Kathryn M.},
	Doi = {10.1103/PhysRevLett.116.011301},
	Eprint = {1504.07237},
	Journal = {Phys. Rev. Lett.},
	Number = {1},
	Pages = {011301},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1504.07237;%%},
	Title = {{Superconducting Detectors for Superlight Dark Matter}},
	Volume = {116},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.011301}}

@article{Hochberg:2015fth,
	Archiveprefix = {arXiv},
	Author = {Hochberg, Yonit and Pyle, Matt and Zhao, Yue and Zurek, Kathryn M.},
	Doi = {10.1007/JHEP08(2016)057},
	Eprint = {1512.04533},
	Journal = {JHEP},
	Pages = {057},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1512.04533;%%},
	Title = {{Detecting Superlight Dark Matter with Fermi-Degenerate Materials}},
	Volume = {08},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP08(2016)057}}

@article{Cavoto:2016lqo,
	Archiveprefix = {arXiv},
	Author = {Cavoto, G. and Cirillo, E. N. M. and Cocina, F. and Ferretti, J. and Polosa, A. D.},
	Doi = {10.1140/epjc/s10052-016-4193-7},
	Eprint = {1602.03216},
	Journal = {Eur. Phys. J.},
	Number = {6},
	Pages = {349},
	Primaryclass = {physics.ins-det},
	Slaccitation = {%%CITATION = ARXIV:1602.03216;%%},
	Title = {{WIMP detection and slow ion dynamics in carbon nanotube arrays}},
	Volume = {C76},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1140/epjc/s10052-016-4193-7}}

@article{Hochberg:2016ntt,
	Archiveprefix = {arXiv},
	Author = {Hochberg, Yonit and Kahn, Yonatan and Lisanti, Mariangela and Tully, Christopher G. and Zurek, Kathryn M.},
	Eprint = {1606.08849},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1606.08849;%%},
	Title = {{Directional Detection of Dark Matter with 2D Targets}},
	Year = {2016}}

@article{Graham:2012su,
	Archiveprefix = {arXiv},
	Author = {Graham, Peter W. and Kaplan, David E. and Rajendran, Surjeet and Walters, Matthew T.},
	Doi = {10.1016/j.dark.2012.09.001},
	Eprint = {1203.2531},
	Journal = {Phys. Dark Univ.},
	Pages = {32-49},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1203.2531;%%},
	Title = {{Semiconductor Probes of Light Dark Matter}},
	Volume = {1},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.dark.2012.09.001}}

@article{Essig:2015cda,
	Archiveprefix = {arXiv},
	Author = {Essig, Rouven and Fernandez-Serra, Marivi and Mardon, Jeremy and Soto, Adrian and Volansky, Tomer and Yu, Tien-Tien},
	Doi = {10.1007/JHEP05(2016)046},
	Eprint = {1509.01598},
	Journal = {JHEP},
	Pages = {046},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1509.01598;%%},
	Title = {{Direct Detection of sub-GeV Dark Matter with Semiconductor Targets}},
	Volume = {05},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP05(2016)046}}

@article{Lee:2015qva,
	Archiveprefix = {arXiv},
	Author = {Lee, Samuel K. and Lisanti, Mariangela and Mishra-Sharma, Siddharth and Safdi, Benjamin R.},
	Doi = {10.1103/PhysRevD.92.083517},
	Eprint = {1508.07361},
	Journal = {Phys. Rev.},
	Number = {8},
	Pages = {083517},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1508.07361;%%},
	Title = {{Modulation Effects in Dark Matter-Electron Scattering Experiments}},
	Volume = {D92},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.92.083517}}

@article{Undagoitia:2015gya,
	Archiveprefix = {arXiv},
	Author = {Marrod{\'a}n Undagoitia, Teresa and Rauch, Ludwig},
	Doi = {10.1088/0954-3899/43/1/013001},
	Eprint = {1509.08767},
	Journal = {J. Phys.},
	Number = {1},
	Pages = {013001},
	Primaryclass = {physics.ins-det},
	Slaccitation = {%%CITATION = ARXIV:1509.08767;%%},
	Title = {{Dark matter direct-detection experiments}},
	Volume = {G43},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1088/0954-3899/43/1/013001}}

@article{Berengut:2017zuo,
	Archiveprefix = {arXiv},
	Author = {Berengut, Julian C. and others},
	Eprint = {1704.05068},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1704.05068;%%},
	Title = {{Probing new light force-mediators by isotope shift spectroscopy}},
	Year = {2017}}

@proceedings{Hewett:2012ns,
	Archiveprefix = {arXiv},
	Author = {Hewett, J. L. and others},
	Doi = {10.2172/1042577},
	Eprint = {1205.2671},
	Primaryclass = {hep-ex},
	Reportnumber = {ANL-HEP-TR-12-25, SLAC-R-991, FERMILAB-CONF-12-879-PPD},
	Slaccitation = {%%CITATION = ARXIV:1205.2671;%%},
	Title = {{Fundamental Physics at the Intensity Frontier}},
	Url = {https://inspirehep.net/record/1114323/files/arXiv:1205.2671.pdf},
	Year = {2012},
	Bdsk-Url-1 = {https://inspirehep.net/record/1114323/files/arXiv:1205.2671.pdf},
	Bdsk-Url-2 = {https://doi.org/10.2172/1042577}}

@article{Grifols:1996fk,
	Archiveprefix = {arXiv},
	Author = {Grifols, J. A. and Masso, E. and Toldra, R.},
	Doi = {10.1016/S0370-2693(96)01304-4},
	Eprint = {hep-ph/9606377},
	Journal = {Phys. Lett.},
	Pages = {563-565},
	Primaryclass = {hep-ph},
	Reportnumber = {UAB-FT-394},
	Slaccitation = {%%CITATION = HEP-PH/9606377;%%},
	Title = {{Majorana neutrinos and long range forces}},
	Volume = {B389},
	Year = {1996},
	Bdsk-Url-1 = {https://doi.org/10.1016/S0370-2693(96)01304-4}}

@article{Ferrer:1998ue,
	Archiveprefix = {arXiv},
	Author = {Ferrer, F. and Grifols, J. A.},
	Doi = {10.1103/PhysRevD.58.096006},
	Eprint = {hep-ph/9805477},
	Journal = {Phys. Rev.},
	Pages = {096006},
	Primaryclass = {hep-ph},
	Reportnumber = {UAB-FT-447},
	Slaccitation = {%%CITATION = HEP-PH/9805477;%%},
	Title = {{Long range forces from pseudoscalar exchange}},
	Volume = {D58},
	Year = {1998},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.58.096006}}

@article{Delaunay:2016brc,
	Archiveprefix = {arXiv},
	Author = {Delaunay, C{\'e}dric and Ozeri, Roee and Perez, Gilad and Soreq, Yotam},
	Eprint = {1601.05087},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1601.05087;%%},
	Title = {{Probing The Atomic Higgs Force}},
	Year = {2016}}

@article{Delaunay:2016zmu,
	Archiveprefix = {arXiv},
	Author = {Delaunay, C{\'e}dric and Soreq, Yotam},
	Eprint = {1602.04838},
	Primaryclass = {hep-ph},
	Reportnumber = {LAPTH-007-16, MIT-CTP-4769},
	Slaccitation = {%%CITATION = ARXIV:1602.04838;%%},
	Title = {{Probing New Physics with Isotope Shift Spectroscopy}},
	Year = {2016}}

@article{Fichet:2016clq,
	Archiveprefix = {arXiv},
	Author = {Fichet, Sylvain},
	Doi = {10.1007/JHEP04(2017)088},
	Eprint = {1609.01762},
	Journal = {JHEP},
	Pages = {088},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1609.01762;%%},
	Title = {{Shining Light on Polarizable Dark Particles}},
	Volume = {04},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP04(2017)088}}

@book{itzykson2012quantum,
	Author = {Itzykson, C. and Zuber, J.B.},
	Isbn = {9780486134697},
	Publisher = {Dover Publications},
	Series = {Dover Books on Physics},
	Title = {Quantum Field Theory},
	Url = {https://books.google.com.br/books?id=CxYCMNrUnTEC},
	Year = {2012},
	Bdsk-Url-1 = {https://books.google.com.br/books?id=CxYCMNrUnTEC}}

@article{Niu201444,
	Author = {M.L. Niu and E.J. Salumbides and G.D. Dickenson and K.S.E. Eikema and W. Ubachs},
	Doi = {https://doi.org/10.1016/j.jms.2014.03.011},
	Issn = {0022-2852},
	Journal = {Journal of Molecular Spectroscopy},
	Keywords = {Test of \{QED\}},
	Note = {Spectroscopic Tests of Fundamental Physics},
	Pages = {44 - 54},
	Title = {Precision spectroscopy of the rovibrational splittings in H2, \{HD\} and \{D2\}},
	Url = {http://www.sciencedirect.com/science/article/pii/S0022285214000630},
	Volume = {300},
	Year = {2014},
	Bdsk-Url-1 = {http://www.sciencedirect.com/science/article/pii/S0022285214000630},
	Bdsk-Url-2 = {https://doi.org/10.1016/j.jms.2014.03.011}}

@article{PhysRevLett.113.023004,
	Author = {Schiller, S. and Bakalov, D. and Korobov, V. I.},
	Doi = {10.1103/PhysRevLett.113.023004},
	Issue = {2},
	Journal = {Phys. Rev. Lett.},
	Month = {Jul},
	Numpages = {5},
	Pages = {023004},
	Publisher = {American Physical Society},
	Title = {Simplest Molecules as Candidates for Precise Optical Clocks},
	Url = {https://link.aps.org/doi/10.1103/PhysRevLett.113.023004},
	Volume = {113},
	Year = {2014},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.113.023004},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevLett.113.023004}}

@article{Biesheuvel:2016azr,
	Archiveprefix = {arXiv},
	Author = {Biesheuvel, J. and Karr, J. -Ph. and Hilico, L. and Eikema, K. S. E. and Ubachs, W. and Koelemeij, J. C. J.},
	Doi = {10.1038/ncomms10385},
	Eprint = {1602.01048},
	Journal = {Nature Commun.},
	Pages = {10385},
	Primaryclass = {physics.atom-ph},
	Slaccitation = {%%CITATION = ARXIV:1602.01048;%%},
	Title = {{Probing QED and fundamental constants through laser spectroscopy of vibrational transitions in HD+}},
	Volume = {7},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1038/ncomms10385}}

@article{UbachsAPB,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApPhB.123...23B},
	Archiveprefix = {arXiv},
	Author = {{Biesheuvel}, J. and {Karr}, J.-P. and {Hilico}, L. and {Eikema}, K.~S.~E. and {Ubachs}, W. and {Koelemeij}, J.~C.~J.},
	Doi = {10.1007/s00340-016-6576-8},
	Eid = {23},
	Eprint = {1608.08976},
	Journal = {Applied Physics B: Lasers and Optics},
	Month = jan,
	Pages = {23},
	Primaryclass = {physics.atom-ph},
	Title = {{High-precision spectroscopy of the HD$^{+}$ molecule at the 1-p.p.b. level}},
	Volume = 123,
	Year = 2017,
	Bdsk-Url-1 = {https://doi.org/10.1007/s00340-016-6576-8}}

@article{Karr14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014JMoSp.300...37K},
	Archiveprefix = {arXiv},
	Author = {{Karr}, J.-P.},
	Doi = {10.1016/j.jms.2014.03.016},
	Eprint = {1403.6925},
	Journal = {Journal of Molecular Spectroscopy},
	Month = jun,
	Pages = {37-43},
	Primaryclass = {physics.atom-ph},
	Title = {{H2+ and HD: Candidates for a molecular clock}},
	Volume = 300,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1016/j.jms.2014.03.016}}

@article{Karr2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016PhRvL.116e3003K},
	Archiveprefix = {arXiv},
	Author = {{Korobov}, V.~I. and {Koelemeij}, J.~C.~J. and {Hilico}, L. and {Karr}, J.-P.},
	Doi = {10.1103/PhysRevLett.116.053003},
	Eid = {053003},
	Eprint = {1510.05206},
	Journal = {Physical Review Letters},
	Month = feb,
	Number = 5,
	Pages = {053003},
	Primaryclass = {physics.atom-ph},
	Title = {{Theoretical Hyperfine Structure of the Molecular Hydrogen Ion at the 1 ppm Level}},
	Volume = 116,
	Year = 2016,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.053003}}

@article{KHK14,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014PhRvA..89c2511K},
	Archiveprefix = {arXiv},
	Author = {{Korobov}, V.~I. and {Hilico}, L. and {Karr}, J.-P.},
	Doi = {10.1103/PhysRevA.89.032511},
	Eid = {032511},
	Eprint = {1312.3728},
	Journal = {\pra},
	Keywords = {Ab initio calculations, QED calculations of level energies transition frequencies fine structure intervals, Variational techniques},
	Month = mar,
	Number = 3,
	Pages = {032511},
	Primaryclass = {physics.atom-ph},
	Title = {{Theoretical transition frequencies beyond 0.1 ppb accuracy in H$_{2}$$^{+}$, HD$^{+}$, and antiprotonic helium}},
	Volume = 89,
	Year = 2014,
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevA.89.032511}}

@article{PhysRevA.82.032509,
	Author = {Pachucki, Krzysztof},
	Doi = {10.1103/PhysRevA.82.032509},
	Issue = {3},
	Journal = {Phys. Rev. A},
	Month = {Sep},
	Numpages = {7},
	Pages = {032509},
	Publisher = {American Physical Society},
	Title = {Born-Oppenheimer potential for ${\mathrm{H}}_{2}$},
	Url = {https://link.aps.org/doi/10.1103/PhysRevA.82.032509},
	Volume = {82},
	Year = {2010},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevA.82.032509},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevA.82.032509}}

@article{PhysRevA.76.022106,
	Author = {Pachucki, Krzysztof},
	Doi = {10.1103/PhysRevA.76.022106},
	Issue = {2},
	Journal = {Phys. Rev. A},
	Month = {Aug},
	Numpages = {6},
	Pages = {022106},
	Publisher = {American Physical Society},
	Title = {Electrodynamics of a compound system with relativistic corrections},
	Url = {https://link.aps.org/doi/10.1103/PhysRevA.76.022106},
	Volume = {76},
	Year = {2007},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevA.76.022106},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevA.76.022106}}

@article{Balin2011,
	Author = {Balin, D. V. and Ganzha, V. A. and Kozlov, S. M. and Maev, E. M. and Petrov, G. E. and Soroka, M. A. and Schapkin, G. N. and Semenchuk, G. G. and Trofimov, V. A. and Vasiliev, A. A. and Vorobyov, A. A. and Voropaev, N. I. and Petitjean, C. and Gartner, B. and Lauss, B. and Marton, J. and Zmeskal, J. and Case, T. and Crowe, K. M. and Kammel, P. and Hartmann, F. J. and Faifman, M. P.},
	Doi = {10.1134/S106377961102002X},
	Issn = {1531-8559},
	Journal = {Physics of Particles and Nuclei},
	Number = {2},
	Pages = {185--214},
	Title = {High precision study of muon catalyzed fusion in D2 and HD gas},
	Url = {http://dx.doi.org/10.1134/S106377961102002X},
	Volume = {42},
	Year = {2011},
	Bdsk-Url-1 = {http://dx.doi.org/10.1134/S106377961102002X}}

@article{0953-4075-37-11-010,
	Author = {V I Korobov},
	Journal = {Journal of Physics B: Atomic, Molecular and Optical Physics},
	Number = {11},
	Pages = {2331},
	Title = {Dynamic polarizability properties of the weakly bound $dd\mu$ and $dt\mu$ molecular ions},
	Url = {http://stacks.iop.org/0953-4075/37/i=11/a=010},
	Volume = {37},
	Year = {2004},
	Bdsk-Url-1 = {http://stacks.iop.org/0953-4075/37/i=11/a=010}}

@article{Hori2011,
	Author = {Hori, Masaki and Soter, Anna and Barna, Daniel and Dax, Andreas and Hayano, Ryugo and Friedreich, Susanne and Juhasz, Bertalan and Pask, Thomas and Widmann, Eberhard and Horvath, Dezso and Venturelli, Luca and Zurlo, Nicola},
	Day = {28},
	Journal = {Nature},
	Month = {Jul},
	Publisher = {Nature Publishing Group, a division of Macmillan Publishers Limited. All Rights Reserved.},
	Title = {Two-photon laser spectroscopy of antiprotonic helium and the antiproton-to-electron mass ratio},
	Year = {2011}}

@article{PhysRevA.77.042506,
	Author = {Korobov, Vladimir I.},
	Doi = {10.1103/PhysRevA.77.042506},
	Issue = {4},
	Journal = {Phys. Rev. A},
	Month = {Apr},
	Numpages = {5},
	Pages = {042506},
	Publisher = {American Physical Society},
	Title = {Calculation of transitions between metastable states of antiprotonic helium including relativistic and radiative corrections of order ${R}_{\ensuremath{\infty}}{\ensuremath{\alpha}}^{4}$},
	Url = {https://link.aps.org/doi/10.1103/PhysRevA.77.042506},
	Volume = {77},
	Year = {2008},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevA.77.042506},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevA.77.042506}}

@article{PhysRevLett.98.173002,
	Author = {Koelemeij, J. C. J. and Roth, B. and Wicht, A. and Ernsting, I. and Schiller, S.},
	Doi = {10.1103/PhysRevLett.98.173002},
	Issue = {17},
	Journal = {Phys. Rev. Lett.},
	Month = {Apr},
	Numpages = {4},
	Pages = {173002},
	Publisher = {American Physical Society},
	Title = {Vibrational Spectroscopy of ${\mathrm{HD}}^{+}$ with 2-ppb Accuracy},
	Url = {https://link.aps.org/doi/10.1103/PhysRevLett.98.173002},
	Volume = {98},
	Year = {2007},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.98.173002},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevLett.98.173002}}

@article{PhysRevLett.108.183003,
	Author = {Bressel, U. and Borodin, A. and Shen, J. and Hansen, M. and Ernsting, I. and Schiller, S.},
	Doi = {10.1103/PhysRevLett.108.183003},
	Issue = {18},
	Journal = {Phys. Rev. Lett.},
	Month = {May},
	Numpages = {5},
	Pages = {183003},
	Publisher = {American Physical Society},
	Title = {Manipulation of Individual Hyperfine States in Cold Trapped Molecular Ions and Application to ${\mathrm{HD}}^{+}$ Frequency Metrology},
	Url = {https://link.aps.org/doi/10.1103/PhysRevLett.108.183003},
	Volume = {108},
	Year = {2012},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.108.183003},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevLett.108.183003}}

@article{PhysRevA.74.052506,
	Author = {Korobov, Vladimir I.},
	Doi = {10.1103/PhysRevA.74.052506},
	Issue = {5},
	Journal = {Phys. Rev. A},
	Month = {Nov},
	Numpages = {5},
	Pages = {052506},
	Publisher = {American Physical Society},
	Title = {Leading-order relativistic and radiative corrections to the rovibrational spectrum of $\mathrm{H}_{2}{}^{+}$ and $\mathrm{H}{\mathrm{D}}^{+}$ molecular ions},
	Url = {https://link.aps.org/doi/10.1103/PhysRevA.74.052506},
	Volume = {74},
	Year = {2006},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevA.74.052506},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevA.74.052506}}

@article{PhysRevA.77.022509,
	Author = {Korobov, Vladimir I.},
	Doi = {10.1103/PhysRevA.77.022509},
	Issue = {2},
	Journal = {Phys. Rev. A},
	Month = {Feb},
	Numpages = {3},
	Pages = {022509},
	Publisher = {American Physical Society},
	Title = {Relativistic corrections of $m{\ensuremath{\alpha}}^{6}$ order to the rovibrational spectrum of $\text{H}_{2}{}^{+}$ and ${\text{HD}}^{+}$ molecular ions},
	Url = {https://link.aps.org/doi/10.1103/PhysRevA.77.022509},
	Volume = {77},
	Year = {2008},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevA.77.022509},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevA.77.022509}}

@article{Ubachs09,
	Author = {Jinjun Liu and Edcel J. Salumbides and Urs Hollenstein and Jeroen C. J. Koelemeij and Kjeld S. E. Eikema and Wim Ubachs and Fr{\'e}d{\'e}ric Merkt},
	Doi = {10.1063/1.3120443},
	Eprint = {http://dx.doi.org/10.1063/1.3120443},
	Journal = {The Journal of Chemical Physics},
	Number = {17},
	Pages = {174306},
	Title = {Determination of the ionization and dissociation energies of the hydrogen molecule},
	Url = {http://dx.doi.org/10.1063/1.3120443},
	Volume = {130},
	Year = {2009},
	Bdsk-Url-1 = {http://dx.doi.org/10.1063/1.3120443}}

@article{doi:10.1021/ct900391p,
	Author = {Piszczatowski, Konrad and {\L}ach, Grzegorz and Przybytek, Michal and Komasa, Jacek and Pachucki, Krzysztof and Jeziorski, Bogumil},
	Journal = {Journal of Chemical Theory and Computation},
	Number = {11},
	Pages = {3039-3048},
	Title = {Theoretical Determination of the Dissociation Energy of Molecular Hydrogen},
	Volume = {5},
	Year = {2009}}

@article{Pachu11,
	Author = {Komasa, Jacek and Piszczatowski, Konrad and {\L}ach, Grzegorz and Przybytek, Micha{\l} and Jeziorski, Bogumi{\l} and Pachucki, Krzysztof},
	Journal = {Journal of Chemical Theory and Computation},
	Number = {10},
	Pages = {3105-3115},
	Title = {Quantum Electrodynamics Effects in Rovibrational Spectra of Molecular Hydrogen},
	Volume = {7},
	Year = {2011}}

@article{PhysRevD.87.112008,
	Author = {Salumbides, E. J. and Koelemeij, J. C. J. and Komasa, J. and Pachucki, K. and Eikema, K. S. E. and Ubachs, W.},
	Doi = {10.1103/PhysRevD.87.112008},
	Issue = {11},
	Journal = {Phys. Rev. D},
	Month = {Jun},
	Numpages = {8},
	Pages = {112008},
	Publisher = {American Physical Society},
	Title = {Bounds on fifth forces from precision measurements on molecules},
	Url = {https://link.aps.org/doi/10.1103/PhysRevD.87.112008},
	Volume = {87},
	Year = {2013},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevD.87.112008},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevD.87.112008}}

@article{Salumbides:2013dua,
	Archiveprefix = {arXiv},
	Author = {Salumbides, E. J. and Ubachs, W. and Korobov, V. I.},
	Doi = {10.1016/j.jms.2014.04.003},
	Eprint = {1308.1711},
	Journal = {J. Molec. Spectrosc.},
	Pages = {65},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1308.1711;%%},
	Title = {{Bounds on fifth forces at the sub-Angstrom length scale}},
	Volume = {300},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.jms.2014.04.003}}

@article{Ubachs17,
	Author = {E J Salumbides and A N Schellekens and B Gato-Rivera and W Ubachs},
	Journal = {New Journal of Physics},
	Number = {3},
	Pages = {033015},
	Title = {Constraints on extra dimensions from precision molecular spectroscopy},
	Url = {http://stacks.iop.org/1367-2630/17/i=3/a=033015},
	Volume = {17},
	Year = {2015},
	Bdsk-Url-1 = {http://stacks.iop.org/1367-2630/17/i=3/a=033015}}

@article{Ubachs20161,
	Author = {W. Ubachs and J.C.J. Koelemeij and K.S.E. Eikema and E.J. Salumbides},
	Doi = {https://doi.org/10.1016/j.jms.2015.12.003},
	Issn = {0022-2852},
	Journal = {Journal of Molecular Spectroscopy},
	Keywords = {Extra dimensions},
	Pages = {1 - 12},
	Title = {Physics beyond the Standard Model from hydrogen spectroscopy},
	Url = {http://www.sciencedirect.com/science/article/pii/S0022285215300217},
	Volume = {320},
	Year = {2016},
	Bdsk-Url-1 = {http://www.sciencedirect.com/science/article/pii/S0022285215300217},
	Bdsk-Url-2 = {https://doi.org/10.1016/j.jms.2015.12.003}}

@article{Nesvizhevsky:2004qb,
	Archiveprefix = {arXiv},
	Author = {Nesvizhevsky, V. V. and Protasov, K. V.},
	Doi = {10.1088/0264-9381/21/19/005},
	Eprint = {hep-ph/0401179},
	Journal = {Class. Quant. Grav.},
	Pages = {4557-4566},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0401179;%%},
	Title = {{Constraints on nonNewtonian gravity from the experiment on neutron quantum states in the earth's gravitational field}},
	Volume = {21},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1088/0264-9381/21/19/005}}

@article{Leeb:1992qf,
	Author = {Leeb, H. and Schmiedmayer, J.},
	Doi = {10.1103/PhysRevLett.68.1472},
	Journal = {Phys. Rev. Lett.},
	Pages = {1472-1475},
	Slaccitation = {%%CITATION = PRLTA,68,1472;%%},
	Title = {{Constraint on hypothetical light interacting bosons from low-energy neutron experiments}},
	Volume = {68},
	Year = {1992},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.68.1472}}

@article{Frank:2003ms,
	Archiveprefix = {arXiv},
	Author = {Frank, Alejandro and van Isacker, Piet and Gomez-Camacho, Joaquin},
	Doi = {10.1016/j.physletb.2003.12.026},
	Eprint = {nucl-th/0305029},
	Journal = {Phys. Lett.},
	Pages = {15-20},
	Primaryclass = {nucl-th},
	Slaccitation = {%%CITATION = NUCL-TH/0305029;%%},
	Title = {{Probing additional dimensions in the universe with neutron experiments}},
	Volume = {B582},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2003.12.026}}

@article{Watson:2004vh,
	Archiveprefix = {arXiv},
	Author = {Watson, P. J. S.},
	Eprint = {hep-ph/0406308},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0406308;%%},
	Title = {{A Limit on short-range modifications to gravity}},
	Year = {2004}}

@article{Greene:2006qj,
	Archiveprefix = {arXiv},
	Author = {Greene, Geoffrey L. and Gudkov, Vladimir P.},
	Doi = {10.1103/PhysRevC.75.015501},
	Eprint = {hep-ph/0608346},
	Journal = {Phys. Rev.},
	Pages = {015501},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0608346;%%},
	Title = {{A Neutron interferometric method to provide improved constraints on non-Newtonian gravity at the nanometer scale}},
	Volume = {C75},
	Year = {2007},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevC.75.015501}}

@article{Baessler:2006vm,
	Archiveprefix = {arXiv},
	Author = {Baessler, S. and Nesvizhevsky, V. V. and Protasov, K. V. and Voronin, A. {\relax Yu}.},
	Doi = {10.1103/PhysRevD.75.075006},
	Eprint = {hep-ph/0610339},
	Journal = {Phys. Rev.},
	Pages = {075006},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0610339;%%},
	Title = {{A New constraint for the coupling of axion-like particles to matter via ultra-cold neutron gravitational experiments}},
	Volume = {D75},
	Year = {2007},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.75.075006}}

@article{Nesvizhevsky:2007by,
	Archiveprefix = {arXiv},
	Author = {Nesvizhevsky, V. V. and Pignol, G. and Protasov, K. V.},
	Doi = {10.1103/PhysRevD.77.034020},
	Eprint = {0711.2298},
	Journal = {Phys. Rev.},
	Pages = {034020},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0711.2298;%%},
	Title = {{Neutron scattering and extra short range interactions}},
	Volume = {D77},
	Year = {2008},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.77.034020}}

@article{Kamiya:2015eva,
	Archiveprefix = {arXiv},
	Author = {Kamiya, Y. and Itagami, K. and Tani, M. and Kim, G. N. and Komamiya, S.},
	Doi = {10.1103/PhysRevLett.114.161101},
	Eprint = {1504.02181},
	Journal = {Phys. Rev. Lett.},
	Pages = {161101},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1504.02181;%%},
	Title = {{Constraints on New Gravitylike Forces in the Nanometer Range}},
	Volume = {114},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.114.161101}}

@article{Manohar:1996cq,
	Archiveprefix = {arXiv},
	Author = {Manohar, A. V.},
	Booktitle = {{Perturbative and nonperturbative aspects of quantum field theory.}},
	Doi = {10.1007/BFb0104294},
	Eprint = {hep-ph/9606222},
	Journal = {Lect. Notes Phys.},
	Pages = {311-362},
	Primaryclass = {hep-ph},
	Reportnumber = {UCSD-PTH-96-04},
	Slaccitation = {%%CITATION = HEP-PH/9606222;%%},
	Title = {{Effective field theories}},
	Volume = {479},
	Year = {1997},
	Bdsk-Url-1 = {https://doi.org/10.1007/BFb0104294}}

@article{Budnik:2017sbu,
	Archiveprefix = {arXiv},
	Author = {Budnik, Ranny and Chesnovsky, Ori and Slone, Oren and Volansky, Tomer},
	Eprint = {1705.03016},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1705.03016;%%},
	Title = {{Direct Detection of Light Dark Matter and Solar Neutrinos via Color Center Production in Crystals}},
	Year = {2017}}

@article{Koester199165,
	Journal = {Atomic Data and Nuclear Data Tables},
	Number = {1},
	Pages = {65 - 120},
	Title = {Neutron scattering lengths: A survey of experimental data and methods},
	Volume = {49},
	Year = {1991}}

@article{Green:2017ybv,
	Archiveprefix = {arXiv},
	Author = {Green, Daniel and Rajendran, Surjeet},
	Eprint = {1701.08750},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1701.08750;%%},
	Title = {{The Cosmology of Sub-MeV Dark Matter}},
	Year = {2017}}

@article{Viel:2013apy,
	Archiveprefix = {arXiv},
	Author = {Viel, Matteo and Becker, George D. and Bolton, James S. and Haehnelt, Martin G.},
	Doi = {10.1103/PhysRevD.88.043502},
	Eprint = {1306.2314},
	Journal = {Phys. Rev.},
	Pages = {043502},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1306.2314;%%},
	Title = {{Warm dark matter as a solution to the small scale crisis: New constraints from high redshift Lyman-α forest data}},
	Volume = {D88},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.88.043502}}

@article{Essig:2011nj,
	Archiveprefix = {arXiv},
	Author = {Essig, Rouven and Mardon, Jeremy and Volansky, Tomer},
	Doi = {10.1103/PhysRevD.85.076007},
	Eprint = {1108.5383},
	Journal = {Phys. Rev.},
	Pages = {076007},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-14538},
	Slaccitation = {%%CITATION = ARXIV:1108.5383;%%},
	Title = {{Direct Detection of Sub-GeV Dark Matter}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.85.076007}}

@article{Essig:2012yx,
	Archiveprefix = {arXiv},
	Author = {Essig, Rouven and Manalaysay, Aaron and Mardon, Jeremy and Sorensen, Peter and Volansky, Tomer},
	Doi = {10.1103/PhysRevLett.109.021301},
	Eprint = {1206.2644},
	Journal = {Phys. Rev. Lett.},
	Pages = {021301},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {YITP-SB-01-12},
	Slaccitation = {%%CITATION = ARXIV:1206.2644;%%},
	Title = {{First Direct Detection Limits on sub-GeV Dark Matter from XENON10}},
	Volume = {109},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.109.021301}}

@article{Essig:2017kqs,
	Archiveprefix = {arXiv},
	Author = {Essig, Rouven and Volansky, Tomer and Yu, Tien-Tien},
	Eprint = {1703.00910},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1703.00910;%%},
	Title = {{New Constraints and Prospects for sub-GeV Dark Matter Scattering off Electrons in Xenon}},
	Year = {2017}}

@article{Derenzo:2016fse,
	Archiveprefix = {arXiv},
	Author = {Derenzo, Stephen and Essig, Rouven and Massari, Andrea and Soto, Adr{\'\i}an and Yu, Tien-Tien},
	Eprint = {1607.01009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1607.01009;%%},
	Title = {{Direct Detection of sub-GeV Dark Matter with Scintillating Targets}},
	Year = {2016}}

@article{Essig:2016crl,
	Archiveprefix = {arXiv},
	Author = {Essig, Rouven and Mardon, Jeremy and Slone, Oren and Volansky, Tomer},
	Doi = {10.1103/PhysRevD.95.056011},
	Eprint = {1608.02940},
	Journal = {Phys. Rev.},
	Number = {5},
	Pages = {056011},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1608.02940;%%},
	Title = {{Detection of sub-GeV Dark Matter and Solar Neutrinos via Chemical-Bond Breaking}},
	Volume = {D95},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.95.056011}}

@article{Frugiuele:2016rii,
	Archiveprefix = {arXiv},
	Author = {Frugiuele, Claudia and Fuchs, Elina and Perez, Gilad and Schlaffer, Matthias},
	Eprint = {1602.04822},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1602.04822;%%},
	Title = {{Constraining New Physics Models with Isotope Shift Spectroscopy}},
	Year = {2016}}

@article{Hinterbichler:2010es,
	Archiveprefix = {arXiv},
	Author = {Hinterbichler, Kurt and Khoury, Justin},
	Doi = {10.1103/PhysRevLett.104.231301},
	Eprint = {1001.4525},
	Journal = {Phys. Rev. Lett.},
	Pages = {231301},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1001.4525;%%},
	Title = {{Symmetron Fields: Screening Long-Range Forces Through Local Symmetry Restoration}},
	Volume = {104},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.104.231301}}

@article{Adelberger:2009zz,
	Author = {Adelberger, E. G. and Gundlach, J. H. and Heckel, B. R. and Hoedl, S. and Schlamminger, S.},
	Doi = {10.1016/j.ppnp.2008.08.002},
	Journal = {Prog. Part. Nucl. Phys.},
	Pages = {102-134},
	Slaccitation = {%%CITATION = PPNPD,62,102;%%},
	Title = {{Torsion balance experiments: A low-energy frontier of particle physics}},
	Volume = {62},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.ppnp.2008.08.002}}

@article{Hoyle:2004cw,
	Archiveprefix = {arXiv},
	Author = {Hoyle, C. D. and Kapner, D. J. and Heckel, Blayne R. and Adelberger, E. G. and Gundlach, J. H. and Schmidt, U. and Swanson, H. E.},
	Doi = {10.1103/PhysRevD.70.042004},
	Eprint = {hep-ph/0405262},
	Journal = {Phys. Rev.},
	Pages = {042004},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0405262;%%},
	Title = {{Sub-millimeter tests of the gravitational inverse-square law}},
	Volume = {D70},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.70.042004}}

@article{Adelberger:2003zx,
	Archiveprefix = {arXiv},
	Author = {Adelberger, E. G. and Heckel, Blayne R. and Nelson, A. E.},
	Doi = {10.1146/annurev.nucl.53.041002.110503},
	Eprint = {hep-ph/0307284},
	Journal = {Ann. Rev. Nucl. Part. Sci.},
	Pages = {77-121},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0307284;%%},
	Title = {{Tests of the gravitational inverse square law}},
	Volume = {53},
	Year = {2003},
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.nucl.53.041002.110503}}

@book{Fischbach:1999bc,
	Author = {Fischbach, E. and Talmadge, C. L.},
	Journal = {New York, USA: Springer (1999) 305 p},
	Slaccitation = {%%CITATION = INSPIRE-512736;%%},
	Title = {{The search for nonNewtonian gravity}},
	Year = {1999}}

@article{Lamoreaux:1996wh,
	Author = {Lamoreaux, S. K.},
	Doi = {10.1103/PhysRevLett.78.5},
	Journal = {Phys. Rev. Lett.},
	Note = {[Erratum: Phys. Rev. Lett.81,5475(1998)]},
	Pages = {5-8},
	Slaccitation = {%%CITATION = PRLTA,78,5;%%},
	Title = {{Demonstration of the Casimir force in the 0.6 to 6 micrometers range}},
	Volume = {78},
	Year = {1997},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.78.5}}

@article{Fischbach:2001ry,
	Archiveprefix = {arXiv},
	Author = {Fischbach, E. and Krause, D. E. and Mostepanenko, V. M. and Novello, M.},
	Doi = {10.1103/PhysRevD.64.075010},
	Eprint = {hep-ph/0106331},
	Journal = {Phys. Rev.},
	Pages = {075010},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0106331;%%},
	Title = {{New constraints on ultrashort ranged Yukawa interactions from atomic force microscopy}},
	Volume = {D64},
	Year = {2001},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.64.075010}}

@article{Smullin:2005iv,
	Archiveprefix = {arXiv},
	Author = {Smullin, S. J. and Geraci, A. A. and Weld, D. M. and Chiaverini, J. and Holmes, Susan P. and Kapitulnik, A.},
	Doi = {10.1103/PhysRevD.72.122001, 10.1103/PhysRevD.72.129901},
	Eprint = {hep-ph/0508204},
	Journal = {Phys. Rev.},
	Note = {[Erratum: Phys. Rev.D72,129901(2005)]},
	Pages = {122001},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0508204;%%},
	Title = {{New constraints on Yukawa-type deviations from Newtonian gravity at 20 microns}},
	Volume = {D72},
	Year = {2005},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.72.122001,%2010.1103/PhysRevD.72.129901}}

@article{Chen:2014oda,
	Archiveprefix = {arXiv},
	Author = {Chen, Y. -J. and Tham, W. K. and Krause, D. E. and Lopez, D. and Fischbach, Ephraim and Decca, R. S.},
	Doi = {10.1103/PhysRevLett.116.221102},
	Eprint = {1410.7267},
	Journal = {Phys. Rev. Lett.},
	Number = {22},
	Pages = {221102},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1410.7267;%%},
	Title = {{Stronger Limits on Hypothetical Yukawa Interactions in the 30--8000 nm Range}},
	Volume = {116},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.221102}}

@article{Decca:2005qz,
	Archiveprefix = {arXiv},
	Author = {Decca, R. S. and Lopez, D. and Chan, H. B. and Fischbach, E. and Krause, D. E. and Jamell, C. R.},
	Doi = {10.1103/PhysRevLett.94.240401},
	Eprint = {hep-ph/0502025},
	Journal = {Phys. Rev. Lett.},
	Pages = {240401},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0502025;%%},
	Title = {{Constraining new forces in the Casimir regime using the isoelectronic technique}},
	Volume = {94},
	Year = {2005},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.94.240401}}

@article{Decca:2007yb,
	Archiveprefix = {arXiv},
	Author = {Decca, R. S. and Lopez, D. and Fischbach, E. and Klimchitskaya, G. L. and Krause, D. E. and Mostepanenko, V. M.},
	Doi = {10.1103/PhysRevD.75.077101},
	Eprint = {hep-ph/0703290},
	Journal = {Phys. Rev.},
	Pages = {077101},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0703290;%%},
	Title = {{Tests of new physics from precise measurements of the Casimir pressure between two gold-coated plates}},
	Volume = {D75},
	Year = {2007},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.75.077101}}

@article{Decca:2007jq,
	Archiveprefix = {arXiv},
	Author = {Decca, R. S. and Lopez, D. and Fischbach, E. and Klimchitskaya, G. L. and Krause, D. E. and Mostepanenko, V. M.},
	Doi = {10.1140/epjc/s10052-007-0346-z},
	Eprint = {0706.3283},
	Journal = {Eur. Phys. J.},
	Pages = {963-975},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0706.3283;%%},
	Title = {{Novel constraints on light elementary particles and extra-dimensional physics from the Casimir effect}},
	Volume = {C51},
	Year = {2007},
	Bdsk-Url-1 = {https://doi.org/10.1140/epjc/s10052-007-0346-z}}

@book{bordag2009advances,
	Author = {Bordag, M.},
	Isbn = {9780199238743},
	Lccn = {2009279136},
	Publisher = {OUP Oxford},
	Series = {International Series of Monogr},
	Title = {Advances in the Casimir Effect},
	Url = {https://books.google.com.br/books?id=U0sTDAAAQBAJ},
	Year = {2009},
	Bdsk-Url-1 = {https://books.google.com.br/books?id=U0sTDAAAQBAJ}}

@article{Voigt:2017vfz,
	Archiveprefix = {arXiv},
	Author = {Voigt, Alexander and Westhoff, Susanne},
	Eprint = {1708.01614},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1708.01614;%%},
	Title = {{Virtual signatures of dark sectors in Higgs couplings}},
	Year = {2017}}

@article{Fichet:2017bng,
    author = "Fichet, Sylvain",
    title = "{Quantum Forces from Dark Matter and Where to Find Them}",
    eprint = "1705.10331",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevLett.120.131801",
    journal = "Phys. Rev. Lett.",
    volume = "120",
    number = "13",
    pages = "131801",
    year = "2018"
}

@article{CasPol,
	Author = {Casimir, H. B. G. and Polder, D.},
	Doi = {10.1103/PhysRev.73.360},
	Issue = {4},
	Journal = {Phys. Rev.},
	Month = {Feb},
	Numpages = {0},
	Pages = {360--372},
	Publisher = {American Physical Society},
	Title = {The Influence of Retardation on the London-van der Waals Forces},
	Url = {https://link.aps.org/doi/10.1103/PhysRev.73.360},
	Volume = {73},
	Year = {1948},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRev.73.360},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRev.73.360}}

@article{Feinberg:1968zz,
	Author = {Feinberg, G. and Sucher, J.},
	Doi = {10.1103/PhysRev.166.1638},
	Journal = {Phys. Rev.},
	Pages = {1638-1644},
	Slaccitation = {%%CITATION = PHRVA,166,1638;%%},
	Title = {{Long-Range Forces from Neutrino-Pair Exchange}},
	Volume = {166},
	Year = {1968},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRev.166.1638}}

@misc{WIP,
	Author = {Brax, P. and Fichet, S. and Pignol, G.},
	Title = {{Work in progress}}}

@article{PhysRevLett.93.261101,
	Author = {Williams, James G. and Turyshev, Slava G. and Boggs, Dale H.},
	Doi = {10.1103/PhysRevLett.93.261101},
	Issue = {26},
	Journal = {Phys. Rev. Lett.},
	Month = {Dec},
	Numpages = {4},
	Pages = {261101},
	Publisher = {American Physical Society},
	Title = {Progress in Lunar Laser Ranging Tests of Relativistic Gravity},
	Url = {https://link.aps.org/doi/10.1103/PhysRevLett.93.261101},
	Volume = {93},
	Year = {2004},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.93.261101},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevLett.93.261101}}

@book{peskin1995introduction,
	Author = {Peskin, M.E. and Schroeder, D.V.},
	Publisher = {Addison-Wesley Publishing Company},
	Series = {Advanced book classics},
	Title = {{An Introduction to Quantum Field Theory}},
	Year = {1995}}

@article{Alam:1997nk,
	Archiveprefix = {arXiv},
	Author = {Alam, S. and Dawson, S. and Szalapski, R.},
	Doi = {10.1103/PhysRevD.57.1577},
	Eprint = {hep-ph/9706542},
	Journal = {Phys. Rev.},
	Pages = {1577-1590},
	Primaryclass = {hep-ph},
	Reportnumber = {KEK-TH-519, KEK-PREPRINT-97-88, BNL-HET-SD-97-003},
	Slaccitation = {%%CITATION = HEP-PH/9706542;%%},
	Title = {{Low-energy constraints on new physics revisited}},
	Volume = {D57},
	Year = {1998},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.57.1577}}

@article{Nesvizhevsky2004,
	Archiveprefix = {arXiv},
	Author = {Nesvizhevsky, V. V. and Protasov, K. V.},
	Doi = {10.1088/0264-9381/21/19/005},
	Eprint = {hep-ph/0401179},
	Journal = {Class. Quant. Grav.},
	Pages = {4557-4566},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0401179;%%},
	Title = {{Constraints on nonNewtonian gravity from the experiment on neutron quantum states in the earth's gravitational field}},
	Volume = {21},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1088/0264-9381/21/19/005}}

@article{Brax2011,
	Archiveprefix = {arXiv},
	Author = {Brax, Philippe and Pignol, Guillaume},
	Doi = {10.1103/PhysRevLett.107.111301},
	Eprint = {1105.3420},
	Journal = {Phys. Rev. Lett.},
	Pages = {111301},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1105.3420;%%},
	Title = {{Strongly Coupled Chameleons and the Neutronic Quantum Bouncer}},
	Volume = {107},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.107.111301}}

@article{Brax2013,
	Archiveprefix = {arXiv},
	Author = {Brax, Philippe and Pignol, Guillaume and Roulier, Damien},
	Doi = {10.1103/PhysRevD.88.083004},
	Eprint = {1306.6536},
	Journal = {Phys. Rev.},
	Pages = {083004},
	Primaryclass = {quant-ph},
	Slaccitation = {%%CITATION = ARXIV:1306.6536;%%},
	Title = {{Probing Strongly Coupled Chameleons with Slow Neutrons}},
	Volume = {D88},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.88.083004}}

@article{Jenke2014,
	Archiveprefix = {arXiv},
	Author = {Jenke, T. and others},
	Doi = {10.1103/PhysRevLett.112.151105},
	Eprint = {1404.4099},
	Journal = {Phys. Rev. Lett.},
	Pages = {151105},
	Primaryclass = {gr-qc},
	Slaccitation = {%%CITATION = ARXIV:1404.4099;%%},
	Title = {{Gravity Resonance Spectroscopy Constrains Dark Energy and Dark Matter Scenarios}},
	Volume = {112},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.112.151105}}

@article{Pignol2015,
	Archiveprefix = {arXiv},
	Author = {Pignol, Guillaum},
	Doi = {10.1142/S0217751X15300483},
	Eprint = {1503.03317},
	Journal = {Int. J. Mod. Phys.},
	Number = {24},
	Pages = {1530048},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1503.03317;%%},
	Title = {{Probing Dark Energy models with neutrons}},
	Volume = {A30},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1142/S0217751X15300483}}

@article{Cronenberg2015,
	Archiveprefix = {arXiv},
	Author = {Cronenberg, G. and Filter, H. and Thalhammer, M. and Jenke, T. and Abele, H. and Geltenbort, P.},
	Booktitle = {{Proceedings, 2015 European Physical Society Conference on High Energy Physics (EPS-HEP 2015): Vienna, Austria, July 22-29, 2015}},
	Eprint = {1512.09134},
	Journal = {PoS},
	Pages = {408},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1512.09134;%%},
	Title = {{A Gravity of Earth Measurement with a qBOUNCE Experiment}},
	Volume = {EPS-HEP2015},
	Year = {2015}}

@article{Antoniadis:2011zza,
	Author = {Antoniadis, I. and others},
	Doi = {10.1016/j.crhy.2011.05.004},
	Journal = {Comptes Rendus Physique},
	Pages = {755-778},
	Slaccitation = {%%CITATION = CRPOB,12,755;%%},
	Title = {{Short-range fundamental forces}},
	Volume = {12},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.crhy.2011.05.004}}

@article{Copeland:2006wr,
	Archiveprefix = {arXiv},
	Author = {Copeland, Edmund J. and Sami, M. and Tsujikawa, Shinji},
	Doi = {10.1142/S021827180600942X},
	Eprint = {hep-th/0603057},
	Journal = {Int. J. Mod. Phys.},
	Pages = {1753-1936},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = HEP-TH/0603057;%%},
	Title = {{Dynamics of dark energy}},
	Volume = {D15},
	Year = {2006},
	Bdsk-Url-1 = {https://doi.org/10.1142/S021827180600942X}}

@article{Brax:2014vva,
	Archiveprefix = {arXiv},
	Author = {Brax, Philippe and Burrage, Clare},
	Doi = {10.1103/PhysRevD.90.104009},
	Eprint = {1407.1861},
	Journal = {Phys. Rev.},
	Number = {10},
	Pages = {104009},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1407.1861;%%},
	Title = {{Constraining Disformally Coupled Scalar Fields}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.104009}}

@article{Kaloper:2003yf,
	Archiveprefix = {arXiv},
	Author = {Kaloper, Nemanja},
	Doi = {10.1016/j.physletb.2004.01.005},
	Eprint = {hep-ph/0312002},
	Journal = {Phys. Lett.},
	Pages = {1-13},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/0312002;%%},
	Title = {{Disformal inflation}},
	Volume = {B583},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2004.01.005}}

@misc{Vlad,
	Author = {Korobov, Vladimir},
	Howpublished = {{Private communication}}}

@article{Gherghetta:2003he,
	Archiveprefix = {arXiv},
	Author = {Gherghetta, Tony and Pomarol, Alex},
	Doi = {10.1103/PhysRevD.67.085018},
	Eprint = {hep-ph/0302001},
	Journal = {Phys. Rev.},
	Pages = {085018},
	Primaryclass = {hep-ph},
	Reportnumber = {UAB-FT-538, UMN-TH-2126-03},
	Slaccitation = {%%CITATION = HEP-PH/0302001;%%},
	Title = {{The Standard model partly supersymmetric}},
	Volume = {D67},
	Year = {2003},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.67.085018}}

@article{Chacko:1999hg,
	Archiveprefix = {arXiv},
	Author = {Chacko, Z. and Luty, Markus A. and Ponton, Eduardo},
	Doi = {10.1088/1126-6708/2000/07/036},
	Eprint = {hep-ph/9909248},
	Journal = {JHEP},
	Pages = {036},
	Primaryclass = {hep-ph},
	Reportnumber = {UMD-PP-00-009},
	Slaccitation = {%%CITATION = HEP-PH/9909248;%%},
	Title = {{Massive higher dimensional gauge fields as messengers of supersymmetry breaking}},
	Volume = {07},
	Year = {2000},
	Bdsk-Url-1 = {https://doi.org/10.1088/1126-6708/2000/07/036}}

@article{Dudas:2012mv,
	Archiveprefix = {arXiv},
	Author = {Dudas, Emilian and von Gersdorff, Gero},
	Doi = {10.1007/JHEP10(2012)100},
	Eprint = {1207.0815},
	Journal = {JHEP},
	Pages = {100},
	Primaryclass = {hep-th},
	Reportnumber = {CPHT-RR034.0712, CERN-PH-TH-2012-183},
	Slaccitation = {%%CITATION = ARXIV:1207.0815;%%},
	Title = {{Universal contributions to scalar masses from five dimensional supergravity}},
	Volume = {10},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP10(2012)100}}

@article{Brax:2019koq,
    author = "Brax, Philippe and Fichet, Sylvain and Tanedo, Philip",
    title = "{The Warped Dark Sector}",
    eprint = "1906.02199",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCR-TR-2019-FLIP-NCC-1804",
    doi = "10.1016/j.physletb.2019.135012",
    journal = "Phys. Lett. B",
    volume = "798",
    pages = "135012",
    year = "2019"
}






@article{Pospelov:2008jd,
      author         = "Pospelov, Maxim and Ritz, Adam",
      title          = "{Astrophysical Signatures of Secluded Dark Matter}",
      journal        = "Phys. Lett.",
      volume         = "B671",
      year           = "2009",
      pages          = "391-397",
      doi            = "10.1016/j.physletb.2008.12.012",
      eprint         = "0810.1502",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:0810.1502;%%"
}



@article{Pospelov:2007mp,
      author         = "Pospelov, Maxim and Ritz, Adam and Voloshin, Mikhail B.",
      title          = "{Secluded WIMP Dark Matter}",
      journal        = "Phys. Lett.",
      volume         = "B662",
      year           = "2008",
      pages          = "53-61",
      doi            = "10.1016/j.physletb.2008.02.052",
      eprint         = "0711.4866",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:0711.4866;%%"
}



@inproceedings{Essig:2013lka,
      author         = "Essig, Rouven and others",
      title          = "{Working Group Report: New Light Weakly Coupled Particles}",
      booktitle      = "{Proceedings, 2013 Community Summer Study on the Future of U.S. Particle Physics: Snowmass on the Mississippi                         (Cs$S^2$013): Minneapolis, Mn, Usa, July 29-August 6, 2013}",
      url            = "http://www.slac.stanford.edu/econf/C1307292/docs/IntensityFrontier/NewLight-17.pdf",
      year           = "2013",
      eprint         = "1311.0029",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "YITP-SB-36",
      SLACcitation   = "%%CITATION = ARXIV:1311.0029;%%"
}



@inproceedings{Alexander:2016aln,
      author         = "Alexander, Jim and others",
      title          = "{Dark Sectors 2016 Workshop: Community Report}",
      url            = "http://lss.fnal.gov/archive/2016/conf/fermilab-conf-16-421.pdf",
      year           = "2016",
      eprint         = "1608.08632",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "FERMILAB-CONF-16-421",
      SLACcitation   = "%%CITATION = ARXIV:1608.08632;%%"
}



@article{Tulin:2017ara,
      author         = "Tulin, Sean and Yu, Hai-Bo",
      title          = "{Dark Matter Self-Interactions and Small Scale Structure}",
      journal        = "Phys. Rept.",
      volume         = "730",
      year           = "2018",
      pages          = "1-57",
      doi            = "10.1016/j.physrep.2017.11.004",
      eprint         = "1705.02358",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1705.02358;%%"
}



@article{Pospelov:2008zw,
      author         = "Pospelov, Maxim",
      title          = "{Secluded U(1) Below the Weak Scale}",
      journal        = "Phys. Rev.",
      volume         = "D80",
      year           = "2009",
      pages          = "095002",
      doi            = "10.1103/PhysRevD.80.095002",
      eprint         = "0811.1030",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:0811.1030;%%"
}



@inproceedings{Battaglieri:2017aum,
      author         = "Battaglieri, Marco and others",
      title          = "{Us Cosmic Visions: New Ideas in Dark Matter 2017:                         Community Report}",
      booktitle      = "{U.S. Cosmic Visions: New Ideas in Dark Matter College Park, Md, Usa, March 23-25, 2017}",
      url            = "http://lss.fnal.gov/archive/2017/conf/fermilab-conf-17-282-ae-ppd-t.pdf",
      year           = "2017",
      eprint         = "1707.04591",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "FERMILAB-CONF-17-282-AE-PPD-T",
      SLACcitation   = "%%CITATION = ARXIV:1707.04591;%%"
}



@article{Randall:1999vf,
      author         = "Randall, Lisa and Sundrum, Raman",
      title          = "{An Alternative to Compactification}",
      journal        = "Phys. Rev. Lett.",
      volume         = "83",
      year           = "1999",
      pages          = "4690-4693",
      doi            = "10.1103/PhysRevLett.83.4690",
      eprint         = "hep-th/9906064",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "MIT-CTP-2874, PUPT-1867, BUHEP-99-13",
      SLACcitation   = "%%CITATION = HEP-TH/9906064;%%"
}

@article{Giddings:2000mu,
    author = "Giddings, Steven B. and Katz, Emanuel and Randall, Lisa",
    title = "{Linearized gravity in brane backgrounds}",
    eprint = "hep-th/0002091",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-2944, PUPT-1913",
    doi = "10.1088/1126-6708/2000/03/023",
    journal = "JHEP",
    volume = "03",
    pages = "023",
    year = "2000"
}

@article{Fichet:2019hkg,
    author = "Fichet, Sylvain",
    title = "{Opacity and effective field theory in anti--de Sitter backgrounds}",
    eprint = "1905.05779",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1103/PhysRevD.100.095002",
    journal = "Phys. Rev. D",
    volume = "100",
    number = "9",
    pages = "095002",
    year = "2019"
}

@article{Tulin:2013teo,
    author = "Tulin, Sean and Yu, Hai-Bo and Zurek, Kathryn M.",
    title = "{Beyond Collisionless Dark Matter: Particle Physics Dynamics for Dark Matter Halo Structure}",
    eprint = "1302.3898",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.87.115007",
    journal = "Phys. Rev. D",
    volume = "87",
    number = "11",
    pages = "115007",
    year = "2013"
}

@article{Dave:2000ar,
    author = "Dave, Romeel and Spergel, David N. and Steinhardt, Paul J. and Wandelt, Benjamin D.",
    title = "{Halo properties in cosmological simulations of selfinteracting cold dark matter}",
    eprint = "astro-ph/0006218",
    archivePrefix = "arXiv",
    doi = "10.1086/318417",
    journal = "Astrophys. J.",
    volume = "547",
    pages = "574--589",
    year = "2001"
}


@article{Kaplinghat:2015aga,
    author = "Kaplinghat, Manoj and Tulin, Sean and Yu, Hai-Bo",
    title = "{Dark Matter Halos as Particle Colliders: Unified Solution to Small-Scale Structure Puzzles from Dwarfs to Clusters}",
    eprint = "1508.03339",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1103/PhysRevLett.116.041302",
    journal = "Phys. Rev. Lett.",
    volume = "116",
    number = "4",
    pages = "041302",
    year = "2016"
}

@article{Elbert_2018,
   title={A Testable Conspiracy: Simulating Baryonic Effects on Self-interacting Dark Matter Halos},
   volume={853},
   ISSN={1538-4357},
   url={http://dx.doi.org/10.3847/1538-4357/aa9710},
   DOI={10.3847/1538-4357/aa9710},
   number={2},
   journal={The Astrophysical Journal},
   publisher={American Astronomical Society},
   author={Elbert, Oliver D. and Bullock, James S. and Kaplinghat, Manoj and Garrison-Kimmel, Shea and Graus, Andrew S. and Rocha, Miguel},
   year={2018},
   month={Jan},
   pages={109}
}

@article{Davoudiasl:2008hx,
    author = "Davoudiasl, Hooman and Perez, Gilad and Soni, Amarjit",
    title = "{The Little Randall-Sundrum Model at the Large Hadron Collider}",
    eprint = "0802.0203",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "BNL-HET-08-3, YITP-SB-08-43",
    doi = "10.1016/j.physletb.2008.05.024",
    journal = "Phys. Lett. B",
    volume = "665",
    pages = "67--71",
    year = "2008"
}@article{Spergel:1999mh,
    author = "Spergel, David N. and Steinhardt, Paul J.",
    title = "{Observational Evidence for Selfinteracting Cold Dark Matter}",
    eprint = "astro-ph/9909386",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevLett.84.3760",
    journal = "Phys. Rev. Lett.",
    volume = "84",
    pages = "3760--3763",
    year = "2000"
}



@article{Agrawal:2020lea,
    author = "Agrawal, Prateek and Parikh, Aditya and Reece, Matthew",
    title = "{Systematizing the Effective Theory of Self-Interacting Dark Matter}",
    eprint = "2003.00021",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "2",
    year = "2020"
}

@article{Katz:2015zba,
      author         = "Katz, Andrey and Reece, Matthew and Sajjad, Aqil",
      title          = "{Continuum-mediated dark matter–baryon scattering}",
      journal        = "Phys. Dark Univ.",
      volume         = "12",
      year           = "2016",
      pages          = "24-36",
      doi            = "10.1016/j.dark.2016.01.002",
      eprint         = "1509.03628",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "CERN-PH-TH-2015-216",
      SLACcitation   = "%%CITATION = ARXIV:1509.03628;%%"
}



@article{vonHarling:2012sz,
      author         = "von Harling, Benedict and McDonald, Kristian L.",
      title          = "{Secluded Dark Matter Coupled to a Hidden CFT}",
      journal        = "JHEP",
      volume         = "08",
      year           = "2012",
      pages          = "048",
      doi            = "10.1007/JHEP08(2012)048",
      eprint         = "1203.6646",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1203.6646;%%"
}



@article{Gherghetta:2010cq,
      author         = "Gherghetta, Tony and von Harling, Benedict",
      title          = "{A Warped Model of Dark Matter}",
      journal        = "JHEP",
      volume         = "04",
      year           = "2010",
      pages          = "039",
      doi            = "10.1007/JHEP04(2010)039",
      eprint         = "1002.2967",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1002.2967;%%"
}



@article{Medina:2011qc,
      author         = "Medina, Anibal D. and Ponton, Eduardo",
      title          = "{Warped Radion Dark Matter}",
      journal        = "JHEP",
      volume         = "09",
      year           = "2011",
      pages          = "016",
      doi            = "10.1007/JHEP09(2011)016",
      eprint         = "1104.4124",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1104.4124;%%"
}



@article{Ichiki:2002yp,
      author         = "Ichiki, Kiyotomo and Garnavich, Peter M. and Kajino, Toshiaka and
                        Mathews, Grant J. and Yahiro, Masanobu",
      title          = "{Disappearing Dark Matter in Brane World Cosmology: New Limits on Noncompact Extra Dimensions}",
      journal        = "Phys. Rev.",
      volume         = "D68",
      year           = "2003",
      pages          = "083518",
      doi            = "10.1103/PhysRevD.68.083518",
      eprint         = "astro-ph/0210052",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ASTRO-PH/0210052;%%"
}



@article{Hebecker:2001nv,
      author         = "Hebecker, Arthur and March-Russell, John",
      title          = "{Randall-Sundrum II Cosmology, AdS / CFT, and the Bulk Black Hole}",
      journal        = "Nucl. Phys.",
      volume         = "B608",
      year           = "2001",
      pages          = "375-393",
      doi            = "10.1016/S0550-3213(01)00286-3",
      eprint         = "hep-ph/0103214",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "CERN-TH-2001-078",
      SLACcitation   = "%%CITATION = HEP-PH/0103214;%%"
}

@article{Langlois:2003zb,
    author = "Langlois, David and Sorbo, Lorenzo",
    title = "{Bulk gravitons from a cosmological brane}",
    eprint = "hep-th/0306281",
    archivePrefix = "arXiv",
    reportNumber = "LAPTH-989-03",
    doi = "10.1103/PhysRevD.68.084006",
    journal = "Phys. Rev. D",
    volume = "68",
    pages = "084006",
    year = "2003"
}



@article{Langlois:2002ke,
    author = "Langlois, David and Sorbo, Lorenzo and Rodriguez-Martinez, Maria",
    title = "{Cosmology of a brane radiating gravitons into the extra dimension}",
    eprint = "hep-th/0206146",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevLett.89.171301",
    journal = "Phys. Rev. Lett.",
    volume = "89",
    pages = "171301",
    year = "2002"
}


@article{Landim:2019epv,
      author         = "Landim, Ricardo G. and Rizzo, Thomas G.",
      title          = "{Thick Branes in Extra Dimensions and Suppressed Dark Couplings}",
      year           = "2019",
      eprint         = "1902.08339",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "SLAC-PUB-17353",
      SLACcitation   = "%%CITATION = ARXIV:1902.08339;%%"
}



@article{Rizzo:2018joy,
      author         = "Rizzo, Thomas G.",
      title          = "{Kinetic Mixing, Dark Photons and Extra Dimensions. Part Ii: Fermionic Dark Matter}",
      journal        = "JHEP",
      volume         = "10",
      year           = "2018",
      pages          = "069",
      doi            = "10.1007/JHEP10(2018)069",
      eprint         = "1805.08150",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "SLAC-PUB-17178",
      SLACcitation   = "%%CITATION = ARXIV:1805.08150;%%"
}



@article{Rizzo:2018ntg,
      author         = "Rizzo, Thomas G.",
      title          = "{Kinetic Mixing, Dark Photons and an Extra Dimension.                         Part I}",
      journal        = "JHEP",
      volume         = "07",
      year           = "2018",
      pages          = "118",
      doi            = "10.1007/JHEP07(2018)118",
      eprint         = "1801.08525",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "SLAC-PUB-17178",
      SLACcitation   = "%%CITATION = ARXIV:1801.08525;%%"
}



@article{Servant:2002aq,
      author         = "Servant, Geraldine and Tait, Timothy M. P.",
      title          = "{Is the Lightest Kaluza-Klein Particle a Viable Dark Matter Candidate?}",
      journal        = "Nucl. Phys.",
      volume         = "B650",
      year           = "2003",
      pages          = "391-419",
      doi            = "10.1016/S0550-3213(02)01012-X",
      eprint         = "hep-ph/0206071",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "ANL-HEP-PR-02-032, EFI-02-74",
      SLACcitation   = "%%CITATION = HEP-PH/0206071;%%"
}



@article{Cheng:2002ej,
      author         = "Cheng, Hsin-Chia and Feng, Jonathan L. and Matchev,
                        Konstantin T.",
      title          = "{Kaluza-Klein Dark Matter}",
      journal        = "Phys. Rev. Lett.",
      volume         = "89",
      year           = "2002",
      pages          = "211301",
      doi            = "10.1103/PhysRevLett.89.211301",
      eprint         = "hep-ph/0207125",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "EFI-02-95, UCI-TR-2002-23, UFIFT-HEP-02-21,
                        CERN-TH-2002-157",
      SLACcitation   = "%%CITATION = HEP-PH/0207125;%%"
}



@article{Cembranos:2003mr,
      author         = "Cembranos, Jose Alberto Ruiz and Dobado, Antonio and Maroto, Antonio Lopez",
      title          = "{Brane World Dark Matter}",
      journal        = "Phys. Rev. Lett.",
      volume         = "90",
      year           = "2003",
      pages          = "241301",
      doi            = "10.1103/PhysRevLett.90.241301",
      eprint         = "hep-ph/0302041",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = HEP-PH/0302041;%%"
}



@article{Agashe:2004bm,
      author         = "Agashe, Kaustubh and Servant, Geraldine",
      title          = "{Baryon Number in Warped Guts: Model Building and (Dark Matter Related) Phenomenology}",
      journal        = "JCAP",
      volume         = "0502",
      year           = "2005",
      pages          = "002",
      doi            = "10.1088/1475-7516/2005/02/002",
      eprint         = "hep-ph/0411254",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "ANL-HEP-PR-04-18, EFI-04-06, SPHT-T04-139",
      SLACcitation   = "%%CITATION = HEP-PH/0411254;%%"
}



@article{Craig:2008vs,
      author         = "Craig, Nathaniel J. and Green, Daniel R.",
      title          = "{Sequestering the Gravitino: Neutralino Dark Matter in Gauge Mediation}",
      journal        = "Phys. Rev.",
      volume         = "D79",
      year           = "2009",
      pages          = "065030",
      doi            = "10.1103/PhysRevD.79.065030",
      eprint         = "0808.1097",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "SLAC-PUB-13363, SU-ITP-08-17",
      SLACcitation   = "%%CITATION = ARXIV:0808.1097;%%"
}



@article{Morrissey:2009ur,
      author         = "Morrissey, David E. and Poland, David and Zurek, Kathryn
                        M.",
      title          = "{Abelian Hidden Sectors at a GeV}",
      journal        = "JHEP",
      volume         = "07",
      year           = "2009",
      pages          = "050",
      doi            = "10.1088/1126-6708/2009/07/050",
      eprint         = "0904.2567",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "FERMILAB-PUB-09-315-T",
      SLACcitation   = "%%CITATION = ARXIV:0904.2567;%%"
}



@article{Agashe:2004ci,
      author         = "Agashe, Kaustubh and Servant, Geraldine",
      title          = "{Warped Unification, Proton Stability and Dark Matter}",
      journal        = "Phys. Rev. Lett.",
      volume         = "93",
      year           = "2004",
      pages          = "231805",
      doi            = "10.1103/PhysRevLett.93.231805",
      eprint         = "hep-ph/0403143",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "ANL-HEP-PR-04-19, EFI-04-06",
      SLACcitation   = "%%CITATION = HEP-PH/0403143;%%"
}


@article{Betzios:2020sgd,
    author = "Betzios, P. and Kiritsis, E. and Niarchos, V. and Papadoulaki, O.",
    title = "{Global Symmetries, Hidden Sectors and Emergent (Dark) Vector Interactions}",
    eprint = "2006.01840",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "6",
    year = "2020"
}



@article{Bernal:2020fvw,
    author = "Bernal, Nicolás and Donini, Andrea and Folgado, Miguel G. and Rius, Nuria",
    title = "{Kaluza-Klein Fimp Dark Matter in Warped Extra-Dimensions}",
    eprint = "2004.14403",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PI/UAN-2020-669FT, FTUV-20-0415.2168, IFIC/20-15",
    month = "4",
    year = "2020"
}



@article{Hong:2019nwd,
    author = "Hong, Sungwoo and Kurup, Gowri and Perelstein, Maxim",
    title = "{Conformal Freeze-In of Dark Matter}",
    eprint = "1910.10160",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.101.095037",
    journal = "Phys. Rev. D",
    volume = "101",
    number = "9",
    pages = "095037",
    year = "2020"
}



@article{Friedland:2009zg,
    author = "Friedland, Alexander and Giannotti, Maurizio and Graesser, Michael L.",
    title = "{Vector Bosons in the Randall-Sundrum 2 and Lykken-Randall Models and Unparticles}",
    eprint = "0905.2607",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "LA-UR-08-08093",
    doi = "10.1088/1126-6708/2009/09/033",
    journal = "JHEP",
    volume = "09",
    pages = "033",
    year = "2009"
}



@article{Friedland:2009iy,
    author = "Friedland, Alexander and Giannotti, Maurizio and Graesser, Michael",
    title = "{On the R$S^2$ Realization of Unparticles}",
    eprint = "0902.3676",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "LA-UR-08-3550",
    doi = "10.1016/j.physletb.2009.06.012",
    journal = "Phys. Lett. B",
    volume = "678",
    pages = "149--155",
    year = "2009"
}



@article{Chen:2009ch,
    author = "Chen, Chuan-Hung and Kim, C.S.",
    title = "{Sommerfeld Enhancement from Unparticle Exchange for Dark Matter Annihilation}",
    eprint = "0909.1878",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPMU09-0107",
    doi = "10.1016/j.physletb.2010.03.054",
    journal = "Phys. Lett. B",
    volume = "687",
    pages = "232--235",
    year = "2010"
}



@article{Strassler:2008bv,
    author = "Strassler, Matthew J.",
    title = "{Why Unparticle Models with Mass Gaps are Examples of Hidden Valleys}",
    eprint = "0801.0629",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "1",
    year = "2008"
}



@article{Randall:1999ee,
    author = "Randall, Lisa and Sundrum, Raman",
    title = "{A Large Mass Hierarchy from a Small Extra Dimension}",
    eprint = "hep-ph/9905221",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-2860, PUPT-1860, BUHEP-99-9",
    doi = "10.1103/PhysRevLett.83.3370",
    journal = "Phys. Rev. Lett.",
    volume = "83",
    pages = "3370--3373",
    year = "1999"
}



@article{Costantino:2020msc,
    author = "Costantino, Alexandria and Fichet, Sylvain and Tanedo, Philip",
    title = "{Effective Field Theory in AdS: Continuum Regime, Soft Bombs, and IR Emergence}",
    eprint = "2002.12335",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "UCR-TR-2020-FLIP-IG-11",
    month = "2",
    year = "2020"
}@article{Carlson:1992fn,
    author = "Carlson, Eric D. and Machacek, Marie E. and Hall, Lawrence J.",
    title = "{Self-Interacting Dark Matter}",
    reportNumber = "HUTP-91-A066, LBL-32016, UCB-92-06, NUB-3042-92-TH",
    doi = "10.1086/171833",
    journal = "Astrophys. J.",
    volume = "398",
    pages = "43--52",
    year = "1992"
}



@book{Sakurai:1167961,
      author        = "Sakurai, Jun John",
      title         = "{Modern quantum mechanics; rev. ed.}",
      publisher     = "Addison-Wesley",
      address       = "Reading, MA",
      year          = "1994",
      url           = "https://cds.cern.ch/record/1167961",
}



@article{Bullock:2017xww,
    author = "Bullock, James S. and Boylan-Kolchin, Michael",
    title = "{Small-Scale Challenges to the $\Lambda$CDM Paradigm}",
    eprint = "1707.04256",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1146/annurev-astro-091916-055313",
    journal = "Ann. Rev. Astron. Astrophys.",
    volume = "55",
    pages = "343--387",
    year = "2017"
}



@article{Goldberger:1999uk,
    author = "Goldberger, Walter D. and Wise, Mark B.",
    title = "{Modulus Stabilization with Bulk Fields}",
    eprint = "hep-ph/9907447",
    archivePrefix = "arXiv",
    reportNumber = "CALT-68-2232",
    doi = "10.1103/PhysRevLett.83.4922",
    journal = "Phys. Rev. Lett.",
    volume = "83",
    pages = "4922--4925",
    year = "1999"
}



@article{Manohar:1983md,
    author = "Manohar, Aneesh and Georgi, Howard",
    title = "{Chiral Quarks and the Nonrelativistic Quark Model}",
    reportNumber = "HUTP-83/A042a",
    doi = "10.1016/0550-3213(84)90231-1",
    journal = "Nucl. Phys. B",
    volume = "234",
    pages = "189--212",
    year = "1984"
}



@article{Georgi:1986kr,
    author = "Georgi, Howard and Randall, Lisa",
    title = "{Flavor Conserving CP Violation in Invisible Axion Models}",
    reportNumber = "HUTP-86/A025",
    doi = "10.1016/0550-3213(86)90022-2",
    journal = "Nucl. Phys. B",
    volume = "276",
    pages = "241--252",
    year = "1986"
}



@inproceedings{Ponton:2012bi,
    author = "Ponton, Eduardo",
    title = "{TASI 2011: Four Lectures on TeV Scale Extra Dimensions}",
    booktitle = "{Theoretical Advanced Study Institute in Elementary Particle Physics}: {The Dark Secrets of the Terascale}",
    eprint = "1207.3827",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1142/9789814390163_0007",
    pages = "283--374",
    year = "2013"
}



@inproceedings{Zwicky:2016lka,
    author = "Zwicky, Roman",
    title = "{A Brief Introduction to Dispersion Relations and Analyticity}",
    booktitle = "{Quantum Field Theory at the Limits}: {From Strong Fields to Heavy Quarks}",
    eprint = "1610.06090",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CP3-ORIGINS-2016-042",
    doi = "10.3204/DESY-PROC-2016-04/Zwicky",
    pages = "93--120",
    year = "2017"
}



@article{Grossman:1999ra,
    author = "Grossman, Yuval and Neubert, Matthias",
    title = "{Neutrino Masses and Mixings in Nonfactorizable Geometry}",
    eprint = "hep-ph/9912408",
    archivePrefix = "arXiv",
    reportNumber = "CLNS-99-1656, SLAC-PUB-8330",
    doi = "10.1016/S0370-2693(00)00054-X",
    journal = "Phys. Lett. B",
    volume = "474",
    pages = "361--371",
    year = "2000"
}



@article{Gherghetta:2000kr,
    author = "Gherghetta, Tony and Pomarol, Alex",
    title = "{A Warped Supersymmetric Standard Model}",
    eprint = "hep-ph/0012378",
    archivePrefix = "arXiv",
    reportNumber = "UNIL-IPT-00-28",
    doi = "10.1016/S0550-3213(01)00127-4",
    journal = "Nucl. Phys. B",
    volume = "602",
    pages = "3--22",
    year = "2001"
}



@article{Costantino:2020vdu,
    author = "Costantino, Alexandria and Fichet, Sylvain",
    title = "{Opacity from Loops in AdS}",
    eprint = "2011.06603",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    month = "11",
    year = "2020"
}



@article{Creminelli:2001th,
    author = "Creminelli, Paolo and Nicolis, Alberto and Rattazzi, Riccardo",
    title = "{Holography and the Electroweak Phase Transition}",
    eprint = "hep-th/0107141",
    archivePrefix = "arXiv",
    reportNumber = "CERN-TH-2001-189",
    doi = "10.1088/1126-6708/2002/03/051",
    journal = "JHEP",
    volume = "03",
    pages = "051",
    year = "2002"
}



@article{Hisano:2004ds,
    author = "Hisano, Junji and Matsumoto, Shigeki. and Nojiri, Mihoko M. and Saito, Osamu",
    title = "{Non-Perturbative Effect on Dark Matter Annihilation and Gamma Ray Signature from Galactic Center}",
    eprint = "hep-ph/0412403",
    archivePrefix = "arXiv",
    reportNumber = "ICRR-REPORT-513-2004-11, YITP-04-73",
    doi = "10.1103/PhysRevD.71.063528",
    journal = "Phys. Rev. D",
    volume = "71",
    pages = "063528",
    year = "2005"
}



@article{ArkaniHamed:2008qn,
    author = "Arkani-Hamed, Nima and Finkbeiner, Douglas P. and Slatyer, Tracy R. and Weiner, Neal",
    title = "{A Theory of Dark Matter}",
    eprint = "0810.0713",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.79.015014",
    journal = "Phys. Rev. D",
    volume = "79",
    pages = "015014",
    year = "2009"
}



@article{Iengo:2009ni,
    author = "Iengo, Roberto",
    title = "{Sommerfeld Enhancement: General Results from Field Theory Diagrams}",
    eprint = "0902.0688",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1126-6708/2009/05/024",
    journal = "JHEP",
    volume = "05",
    pages = "024",
    year = "2009"
}



@article{ArkaniHamed:1999za,
    author = "Arkani-Hamed, Nima and Grossman, Yuval and Schmaltz, Martin",
    title = "{Split Fermions in Extra Dimensions and Exponentially Small Cross-Sections at Future Colliders}",
    eprint = "hep-ph/9909411",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-8250, UCB-PTH-99-41, LBNL-44254, LBL-44254",
    doi = "10.1103/PhysRevD.61.115004",
    journal = "Phys. Rev. D",
    volume = "61",
    pages = "115004",
    year = "2000"
}



@article{Puchwein:2003jq,
    author = "Puchwein, Martin and Kunszt, Zoltan",
    title = "{Radiative Corrections with 5-D Mixed Position / Momentum Space Propagators}",
    eprint = "hep-th/0309069",
    archivePrefix = "arXiv",
    doi = "10.1016/j.aop.2003.12.010",
    journal = "Annals Phys.",
    volume = "311",
    pages = "288--313",
    year = "2004"
}



@article{Randall:2001gb,
    author = "Randall, Lisa and Schwartz, Matthew D.",
    title = "{Quantum Field Theory and Unification in AdS5}",
    eprint = "hep-th/0108114",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-3176",
    doi = "10.1088/1126-6708/2001/11/003",
    journal = "JHEP",
    volume = "11",
    pages = "003",
    year = "2001"
}

@article{Feng:2009hw,
	Archiveprefix = {arXiv},
	Author = {Feng, Jonathan L. and Kaplinghat, Manoj and Yu, Hai-Bo},
	Doi = {10.1103/PhysRevLett.104.151301},
	Eprint = {0911.0422},
	Journal = {Phys. Rev. Lett.},
	Pages = {151301},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-TR-2009-12},
	Slaccitation = {%%CITATION = ARXIV:0911.0422;%%},
	Title = {{Halo Shape and Relic Density Exclusions of Sommerfeld-Enhanced Dark Matter Explanations of Cosmic Ray Excesses}},
	Volume = {104},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.104.151301}}

@article{Ibe:2009mk,
	Archiveprefix = {arXiv},
	Author = {Ibe, Masahiro and Yu, Hai-bo},
	Doi = {10.1016/j.physletb.2010.07.026},
	Eprint = {0912.5425},
	Journal = {Phys. Lett.},
	Pages = {70-73},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0912.5425;%%},
	Title = {{Distinguishing Dark Matter Annihilation Enhancement Scenarios via Halo Shapes}},
	Volume = {B692},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2010.07.026}}

@article{Loeb:2010gj,
	Archiveprefix = {arXiv},
	Author = {Loeb, Abraham and Weiner, Neal},
	Doi = {10.1103/PhysRevLett.106.171302},
	Eprint = {1011.6374},
	Journal = {Phys. Rev. Lett.},
	Pages = {171302},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1011.6374;%%},
	Title = {{Cores in Dwarf Galaxies from Dark Matter with a Yukawa Potential}},
	Volume = {106},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.106.171302}}


@article{Aarssen:2012fx,
	Archiveprefix = {arXiv},
	Author = {van den Aarssen, Laura G. and Bringmann, Torsten and Pfrommer, Christoph},
	Doi = {10.1103/PhysRevLett.109.231301},
	Eprint = {1205.5809},
	Journal = {Phys. Rev. Lett.},
	Pages = {231301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1205.5809;%%},
	Title = {{Is dark matter with long-range interactions a solution to all small-scale problems of $\Lambda$ CDM cosmology?}},
	Volume = {109},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.109.231301}}

@article{Buckley:2009in,
	Archiveprefix = {arXiv},
	Author = {Buckley, Matthew R. and Fox, Patrick J.},
	Doi = {10.1103/PhysRevD.81.083522},
	Eprint = {0911.3898},
	Journal = {Phys. Rev.},
	Pages = {083522},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-09-560-T},
	Slaccitation = {%%CITATION = ARXIV:0911.3898;%%},
	Title = {{Dark Matter Self-Interactions and Light Force Carriers}},
	Volume = {D81},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.81.083522}}



@article{Breitenlohner:1982bm,
    author = "Breitenlohner, Peter and Freedman, Daniel Z.",
    title = "{Positive Energy in Anti-de~Sitter Backgrounds and Gauged Extended Supergravity}",
    reportNumber = "PRINT-82-0420 (MIT)",
    doi = "10.1016/0370-2693(82)90643-8",
    journal = "Phys. Lett. B",
    volume = "115",
    pages = "197--201",
    year = "1982"
}



@article{Breitenlohner:1982jf,
    author = "Breitenlohner, Peter and Freedman, Daniel Z.",
    title = "{Stability in Gauged Extended Supergravity}",
    reportNumber = "Print-82-0500 (MIT)",
    doi = "10.1016/0003-4916(82)90116-6",
    journal = "Annals Phys.",
    volume = "144",
    pages = "249",
    year = "1982"
}



@article{Fichet:2019owx,
    author = "Fichet, Sylvain",
    title = "{Braneworld Effective Field Theories --- Holography, Consistency and Conformal Effects}",
    eprint = "1912.12316",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP04(2020)016",
    journal = "JHEP",
    volume = "04",
    pages = "016",
    year = "2020"
}



@article{Georgi:1992dw,
    author = "Georgi, Howard",
    title = "{Generalized Dimensional Analysis}",
    eprint = "hep-ph/9207278",
    archivePrefix = "arXiv",
    reportNumber = "HUTP-92-A036",
    doi = "10.1016/0370-2693(93)91728-6",
    journal = "Phys. Lett. B",
    volume = "298",
    pages = "187--189",
    year = "1993"
}



@article{Luty:1997fk,
    author = "Luty, Markus A.",
    title = "{Naive Dimensional Analysis and Supersymmetry}",
    eprint = "hep-ph/9706235",
    archivePrefix = "arXiv",
    reportNumber = "UMD-PP-97-115, UMD-PP-115",
    doi = "10.1103/PhysRevD.57.1531",
    journal = "Phys. Rev. D",
    volume = "57",
    pages = "1531--1538",
    year = "1998"
}



@article{Jenkins:2013sda,
    author = "Jenkins, Elizabeth E. and Manohar, Aneesh V. and Trott, Michael",
    title = "{Naive Dimensional Analysis Counting of Gauge Theory Amplitudes and Anomalous Dimensions}",
    eprint = "1309.0819",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "CERN-PH-TH-2013-213",
    doi = "10.1016/j.physletb.2013.09.020",
    journal = "Phys. Lett. B",
    volume = "726",
    pages = "697--702",
    year = "2013"
}



@article{Kahlhoefer:2017umn,
    author = "Kahlhoefer, Felix and Schmidt-Hoberg, Kai and Wild, Sebastian",
    title = "{Dark Matter Self-Interactions from a General Spin-0 Mediator}",
    eprint = "1704.02149",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "DESY-17-052",
    doi = "10.1088/1475-7516/2017/08/003",
    journal = "JCAP",
    volume = "08",
    pages = "003",
    year = "2017"
}



@article{Palti:2019pca,
    author = "Palti, Eran",
    title = "{The Swampland: Introduction and Review}",
    eprint = "1903.06239",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "MPP-2019-53",
    doi = "10.1002/prop.201900037",
    journal = "Fortsch. Phys.",
    volume = "67",
    number = "6",
    pages = "1900037",
    year = "2019"
}

@article{Dvali:2008ec,
    author = "Dvali, Gia and Gomez, Cesar",
    title = "{Quantum Information and Gravity Cutoff in Theories with Species}",
    eprint = "0812.1940",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    reportNumber = "CERN-PH-TH-2008-226, IFT-UAM-CSIC-08-79",
    doi = "10.1016/j.physletb.2009.03.024",
    journal = "Phys. Lett. B",
    volume = "674",
    pages = "303--307",
    year = "2009"
}

@article{ArkaniHamed:2000ds,
      author         = "Arkani-Hamed, Nima and Porrati, Massimo and Randall,
                        Lisa",
      title          = "{Holography and phenomenology}",
      journal        = "JHEP",
      volume         = "08",
      year           = "2001",
      pages          = "017",
      doi            = "10.1088/1126-6708/2001/08/017",
      eprint         = "hep-th/0012148",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "LBL-46886, UCB-PTH-00-32, NYU-TH-00-09-01",
      SLACcitation   = "%%CITATION = HEP-TH/0012148;%%"
}



@article{Aharony:1999ti,
      author         = "Aharony, Ofer and Gubser, Steven S. and Maldacena, Juan
                        Martin and Ooguri, Hirosi and Oz, Yaron",
      title          = "{Large N field theories, string theory and gravity}",
      journal        = "Phys. Rept.",
      volume         = "323",
      year           = "2000",
      pages          = "183-386",
      doi            = "10.1016/S0370-1573(99)00083-6",
      eprint         = "hep-th/9905111",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "CERN-TH-99-122, HUTP-99-A027, LBNL-43113, RU-99-18,
                        UCB-PTH-99-16, LBL-43113",
      SLACcitation   = "%%CITATION = HEP-TH/9905111;%%"
}

@article{Maldacena:1997re,
      author         = "Maldacena, Juan Martin",
      title          = "{The Large N limit of superconformal field theories and
                        supergravity}",
      journal        = "Int. J. Theor. Phys.",
      volume         = "38",
      year           = "1999",
      pages          = "1113-1133",
      doi            = "10.1023/A:1026654312961, 10.4310/ATMP.1998.v2.n2.a1",
      note           = "[Adv. Theor. Math. Phys.2,231(1998)]",
      eprint         = "hep-th/9711200",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "HUTP-97-A097, HUTP-98-A097",
      SLACcitation   = "%%CITATION = HEP-TH/9711200;%%"
}

@article{Witten:1998qj,
      author         = "Witten, Edward",
      title          = "{Anti-de Sitter space and holography}",
      journal        = "Adv. Theor. Math. Phys.",
      volume         = "2",
      year           = "1998",
      pages          = "253-291",
      doi            = "10.4310/ATMP.1998.v2.n2.a2",
      eprint         = "hep-th/9802150",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "IASSNS-HEP-98-15",
      SLACcitation   = "%%CITATION = HEP-TH/9802150;%%"
}

@article{Gubser:1998bc,
      author         = "Gubser, S. S. and Klebanov, Igor R. and Polyakov,
                        Alexander M.",
      title          = "{Gauge theory correlators from noncritical string
                        theory}",
      journal        = "Phys. Lett.",
      volume         = "B428",
      year           = "1998",
      pages          = "105-114",
      doi            = "10.1016/S0370-2693(98)00377-3",
      eprint         = "hep-th/9802109",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "PUPT-1767",
      SLACcitation   = "%%CITATION = HEP-TH/9802109;%%"
}

@article{Freedman:1998bj,
    author = "Freedman, Daniel Z. and Mathur, Samir D. and Matusis, Alec and Rastelli, Leonardo",
    title = "{Comments on 4 point functions in the CFT / AdS correspondence}",
    eprint = "hep-th/9808006",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-2770",
    doi = "10.1016/S0370-2693(99)00229-4",
    journal = "Phys. Lett. B",
    volume = "452",
    pages = "61--68",
    year = "1999"
}

@article{Liu:1998ty,
    author = "Liu, Hong and Tseytlin, Arkady A.",
    title = "{On four point functions in the CFT / AdS correspondence}",
    eprint = "hep-th/9807097",
    archivePrefix = "arXiv",
    reportNumber = "IMPERIAL-TP-97-98-060",
    doi = "10.1103/PhysRevD.59.086002",
    journal = "Phys. Rev. D",
    volume = "59",
    pages = "086002",
    year = "1999"
}

@article{Freedman:1998tz,
    author = "Freedman, Daniel Z. and Mathur, Samir D. and Matusis, Alec and Rastelli, Leonardo",
    title = "{Correlation functions in the CFT(d) / AdS(d+1) correspondence}",
    eprint = "hep-th/9804058",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-2727",
    doi = "10.1016/S0550-3213(99)00053-X",
    journal = "Nucl. Phys. B",
    volume = "546",
    pages = "96--118",
    year = "1999"
}

@article{DHoker:1999mqo,
    author = "D'Hoker, Eric and Freedman, Daniel Z. and Rastelli, Leonardo",
    title = "{AdS / CFT four point functions: How to succeed at z integrals without really trying}",
    eprint = "hep-th/9905049",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-2857, UCLA-99-TEP-16",
    doi = "10.1016/S0550-3213(99)00526-X",
    journal = "Nucl. Phys. B",
    volume = "562",
    pages = "395--411",
    year = "1999"
}

@article{DHoker:1999kzh,
    author = "D'Hoker, Eric and Freedman, Daniel Z. and Mathur, Samir D. and Matusis, Alec and Rastelli, Leonardo",
    title = "{Graviton exchange and complete four point functions in the AdS / CFT correspondence}",
    eprint = "hep-th/9903196",
    archivePrefix = "arXiv",
    reportNumber = "MIT-CTP-2843, UCLA-99-TEP-2",
    doi = "10.1016/S0550-3213(99)00525-8",
    journal = "Nucl. Phys. B",
    volume = "562",
    pages = "353--394",
    year = "1999"
}

@article{Leonhardt:2003qu,
    author = "Leonhardt, Thorsten and Manvelyan, Ruben and Ruhl, Werner",
    title = "{The Group approach to AdS space propagators}",
    eprint = "hep-th/0305235",
    archivePrefix = "arXiv",
    doi = "10.1016/j.nuclphysb.2003.07.007",
    journal = "Nucl. Phys. B",
    volume = "667",
    pages = "413--434",
    year = "2003"
}



@article{Zaffaroni:2000vh,
    author = "Zaffaroni, A.",
    title = "{Introduction to the AdS-CFT correspondence}",
    doi = "10.1088/0264-9381/17/17/306",
    journal = "Class. Quant. Grav.",
    volume = "17",
    pages = "3571--3597",
    year = "2000"
}



@article{Nastase:2007kj,
      author         = "Nastase, Horatiu",
      title          = "{Introduction to AdS-CFT}",
      year           = "2007",
      eprint         = "0712.0689",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      reportNumber   = "TIT-HEP-578",
      SLACcitation   = "%%CITATION = ARXIV:0712.0689;%%"
}



@misc{Kap:lecture,
      author         = "Kaplan, Jared",
      title          = "{Lectures on AdS/CFT from the Bottom Up}"
}

@misc{us:DR,
      author         = "Costantino, Alexandria and Fichet, Sylvain and Tanedo, Flip",
      title          = "{Work in progress}"
}


@article{Lee:2020zjt,
    author = "Lee, J. G. and Adelberger, E. G. and Cook, T. S. and Fleischer, S. M. and Heckel, B. R.",
    title = "{New Test of the Gravitational $1/r^2$ Law at Separations down to 52 $\mu$m}",
    eprint = "2002.11761",
    archivePrefix = "arXiv",
    primaryClass = "hep-ex",
    doi = "10.1103/PhysRevLett.124.101101",
    journal = "Phys. Rev. Lett.",
    volume = "124",
    number = "10",
    pages = "101101",
    year = "2020"
}

@article{Brax:2017xho,
    author = "Brax, Philippe and Fichet, Sylvain and Pignol, Guillaume",
    title = "{Bounding Quantum Dark Forces}",
    eprint = "1710.00850",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.97.115034",
    journal = "Phys. Rev. D",
    volume = "97",
    number = "11",
    pages = "115034",
    year = "2018"
}

@article{Costantino:2019ixl,
    author = "Costantino, Alexandria and Fichet, Sylvain and Tanedo, Philip",
    title = "{Exotic Spin-Dependent Forces from a Hidden Sector}",
    eprint = "1910.02972",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "UCR-TR-2019-FLIP-NCC-1709",
    doi = "10.1007/JHEP03(2020)148",
    journal = "JHEP",
    volume = "03",
    pages = "148",
    year = "2020"
}




@article{Hannestad:2010zt,
    author = "Hannestad, Steen and Tram, Thomas",
    title = "{Sommerfeld Enhancement of DM Annihilation: Resonance Structure, Freeze-Out and CMB Spectral Bound}",
    eprint = "1008.1511",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/1475-7516/2011/01/016",
    journal = "JCAP",
    volume = "01",
    pages = "016",
    year = "2011"
}

@article{Klebanov:1999tb,
    author = "Klebanov, Igor R. and Witten, Edward",
    title = "{AdS / CFT correspondence and symmetry breaking}",
    eprint = "hep-th/9905104",
    archivePrefix = "arXiv",
    reportNumber = "PUPT-1863, IASSNS-HEP-99-49",
    doi = "10.1016/S0550-3213(99)00387-9",
    journal = "Nucl. Phys. B",
    volume = "556",
    pages = "89--114",
    year = "1999"
}

@book{Landau1976Mechanics,
  abstract = {{Devoted to the foundation of mechanics, namely classical Newtonian mechanics, the subject is based mainly on Galileo's principle of relativity and Hamilton's principle of least action.  The exposition is simple and leads to the most complete direct means of solving problems in mechanics.<br><br>The final sections on adiabatic invariants have been revised and augmented.  In addition a short biography of L D Landau has been inserted.}},
  added-at = {2014-01-09T15:14:33.000+0100},
  author = {Landau, L. D. and Lifshitz, E. M.},
  day = 15,
  edition = 3,
  howpublished = {Paperback},
  interhash = {6f178049fbce8cb4c2a285196adc8a07},
  intrahash = {32094700279b0b29535b00eef69fe8a2},
  isbn = {0750628960},
  keywords = {book},
  month = jan,
  posted-at = {2011-05-23 16:54:22},
  priority = {2},
  publisher = {Butterworth-Heinemann},
  timestamp = {2014-01-09T15:14:33.000+0100},
  title = {Mechanics, Third Edition: Volume 1 (Course of Theoretical Physics)},
  url = {http://www.worldcat.org/isbn/0750628960},
  year = 1976
}




@article{Fadeev:2018rfl,
    author = "Fadeev, Pavel and Stadnik, Yevgeny V. and Ficek, Filip and Kozlov, Mikhail G. and Flambaum, Victor V. and Budker, Dmitry",
    title = "{Revisiting spin-dependent forces mediated by new bosons: Potentials in the coordinate-space representation for macroscopic- and atomic-scale experiments}",
    eprint = "1810.10364",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevA.99.022113",
    journal = "Phys. Rev. A",
    volume = "99",
    number = "2",
    pages = "022113",
    year = "2019"
}

@article{Chiron:2016lzn,
    author = "Chiron, D and Marcos, B",
    title = "{Classical particle scattering for power-law two-body potentials}",
    eprint = "1601.00064",
    archivePrefix = "arXiv",
    primaryClass = "cond-mat.stat-mech",
    month = "1",
    year = "2016"
}

@article{Khrapak:2003kjw,
    author = "Khrapak, S. A. and Ivlev, A. V. and Morfill, G. E. and Zhdanov, S. K.",
    title = "{Scattering in the Attractive Yukawa Potential in the Limit of Strong Interaction}",
    doi = "10.1103/PhysRevLett.90.225002",
    journal = "Phys. Rev. Lett.",
    volume = "90",
    number = "22",
    pages = "225002",
    year = "2003"
}

@article{Bellazzini:2013foa,
    author = "Bellazzini, Brando and Cliche, Mathieu and Tanedo, Philip",
    title = "{Effective theory of self-interacting dark matter}",
    eprint = "1307.1129",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.88.083506",
    journal = "Phys. Rev. D",
    volume = "88",
    number = "8",
    pages = "083506",
    year = "2013"
}

@article{Cassel:2009wt,
    author = "Cassel, S.",
    title = "{Sommerfeld factor for arbitrary partial wave processes}",
    eprint = "0903.5307",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "OUTP-0910P",
    doi = "10.1088/0954-3899/37/10/105009",
    journal = "J. Phys. G",
    volume = "37",
    pages = "105009",
    year = "2010"
}


@article{Iengo:2009xf,
    author = "Iengo, Roberto",
    title = "{Sommerfeld enhancement for a Yukawa potential}",
    eprint = "0903.0317",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "3",
    year = "2009"
}



@article{Lattanzi:2008qa,
    author = "Lattanzi, Massimiliano and Silk, Joseph I.",
    title = "{Can the WIMP annihilation boost factor be boosted by the Sommerfeld enhancement?}",
    eprint = "0812.0360",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1103/PhysRevD.79.083523",
    journal = "Phys. Rev. D",
    volume = "79",
    pages = "083523",
    year = "2009"
}


@book{gross1999relativistic,
  title={Relativistic Quantum Mechanics and Field Theory},
  author={Gross, F.},
  isbn={9780471353867},
  lccn={92040605},
  series={A Wiley-Intersience publication},
  year={1999},
  publisher={Wiley}
}

@article{Petraki:2016cnz,
    author = "Petraki, Kalliopi and Postma, Marieke and de Vries, Jordy",
    title = "{Radiative bound-state-formation cross-sections for dark matter interacting via a Yukawa potential}",
    eprint = "1611.01394",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP04(2017)077",
    journal = "JHEP",
    volume = "04",
    pages = "077",
    year = "2017"
}

@article{Cyburt:2015mya,
    author = "Cyburt, Richard H. and Fields, Brian D. and Olive, Keith A. and Yeh, Tsung-Han",
    title = "{Big Bang Nucleosynthesis: 2015}",
    eprint = "1505.01076",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "UMN-TH-3432-15, FTPI-MINN-15-19",
    doi = "10.1103/RevModPhys.88.015004",
    journal = "Rev. Mod. Phys.",
    volume = "88",
    pages = "015004",
    year = "2016"
}
